A convergent entropy diminishing finite volume scheme for a cross-diffusion system

We study a two-point flux approximation finite volume scheme for a cross-diffusion system. The scheme is shown to preserve the key properties of the continuous systems, among which the decay of the entropy. The convergence of the scheme is established thanks to compactness properties based on the discrete entropy - entropy dissipation estimate. Numerical results illustrate the behavior of our scheme.

==> Errfactor.txt <==
A	D1C0S	D1C0RR	D0C0S	D0C0RR	DlapC0S
1E-05	1.71894	5.72556	1.40209	25.6269	74.4482
1.5E-05	1.71893	5.72513	1.40208	22.3218	74.4482
2E-05	1.71892	5.66716	1.40207	19.8421	74.4481
3E-05	1.7189	5.66635	1.40206	16.5727	74.448
5E-05	1.71887	5.63105	1.40203	12.5514	74.4479
8E-05	1.71882	5.62868	1.40199	8.79863	74.4476
0.0001	1.71879	5.61965	1.40196	7.51704	74.4475
0.0002	1.71862	5.59617	1.40182	4.14638	74.4467
0.0003	1.71845	5.58851	1.40168	2.33099	74.4458
0.0004	1.71828	5.58086	1.40154	1.35729	74.445
0.00045	1.71819	5.57705	1.40147	1.0799	74.4446
0.00046	1.71818	5.54399	1.40146	1.04611	74.4445
0.00047	1.71816	5.54326	1.40144	1.01222	74.4445
0.00048	1.71814	5.54252	1.40143	1.00247	74.4444
0.00049	1.71813	5.54178	1.40142	1	74.4443
0.0005	1.71811	5.54104	1.4014	1.00075	74.4442
0.00051	1.71809	5.5403	1.40139	1.00992	74.4441
0.00052	1.71808	5.53957	1.40137	1.01624	74.444
0.00053	1.71806	5.53883	1.40136	1.02425	74.444
0.00054	1.71804	5.53809	1.40135	1.03172	74.4439
0.00055	1.71802	5.53735	1.40133	1.04358	74.4438
0.0006	1.71794	5.53367	1.40126	1.12307	74.4434
0.00065	1.71786	5.52999	1.40119	1.21652	74.443
0.0007	1.71777	5.52631	1.40112	1.32422	74.4426
0.00071	1.71775	5.52558	1.40111	1.34971	74.4425
0.00072	1.71774	5.52484	1.4011	1.3777	74.4424
0.00073	1.71772	5.52411	1.40108	1.39874	74.4423
0.00074	1.7177	5.52338	1.40107	1.42409	74.4422
0.00075	1.71769	5.52264	1.40105	1.44683	74.4422
0.00076	1.71767	5.52191	1.40104	1.45654	74.4421
0.00077	1.71765	5.52117	1.40103	1.48891	74.442
0.00078	1.71764	5.52044	1.40101	1.50885	74.4419
0.00079	1.71762	5.51971	1.401	1.51956	74.4418
0.0008	1.7176	5.51897	1.40098	1.56455	74.4418
0.00081	1.71758	5.51824	1.40097	1.59034	74.4417
0.00082	1.71757	5.5175	1.40096	1.59895	74.4416
0.00083	1.71755	5.51677	1.40094	1.6156	74.4415
0.00084	1.71753	5.51604	1.40093	1.64213	74.4414
0.00085	1.71752	5.5153	1.40091	1.66795	74.4413
0.00086	1.7175	5.51457	1.4009	1.68613	74.4413
0.00087	1.71748	5.51384	1.40089	1.71813	74.4412
0.00088	1.71747	5.51311	1.40087	1.71967	74.4411
0.00089	1.71745	5.51237	1.40086	1.74636	74.441
0.0009	1.71743	5.51164	1.40084	1.7785	74.4409
0.00095	1.71735	5.50798	1.40077	1.882	74.4405
0.001	1.71726	5.50433	1.4007	1.97472	74.4401
0.0011	1.71709	5.49077	1.40056	2.18157	74.4393
0.0012	1.71693	5.48352	1.40042	2.37903	74.4385
0.0013	1.71676	5.47629	1.40028	2.52317	74.4377
0.0014	1.71659	5.46907	1.40015	2.63215	74.4369
0.0015	1.71642	5.46186	1.40001	2.75921	74.436
0.0017	1.71608	5.44747	1.39973	3.04352	74.4344
0.0019	1.71574	5.43313	1.39945	3.24862	74.4328
0.0021	1.7154	5.41884	1.39917	3.4285	74.4311
0.0023	1.71507	5.40459	1.39889	3.59577	74.4295
0.0025	1.71473	5.39039	1.39861	3.74274	74.4279
0.003	1.71388	5.34355	1.39791	4.07157	74.4238
0.0035	1.71304	5.30891	1.39722	4.36598	74.4197
0.004	1.71219	5.27452	1.39652	4.63566	74.4156
0.0045	1.71135	5.24038	1.39582	4.88558	74.4115
0.0046	1.71118	5.23358	1.39568	4.93351	74.4107
0.0047	1.71101	5.22678	1.39554	4.98081	74.4099
0.0048	1.71084	5.22	1.39541	5.02751	74.4091
0.0049	1.71067	5.21323	1.39527	5.07362	74.4083
0.005	1.71051	5.20647	1.39513	5.11916	74.4075
0.0051	1.71034	5.19971	1.39499	5.16415	74.4066
0.0052	1.71017	5.19297	1.39485	5.2086	74.4058
0.0053	1.71	5.18623	1.39471	5.25254	74.405
0.0054	1.70983	5.1795	1.39457	5.29597	74.4042
0.0055	1.70966	5.17278	1.39443	5.33891	74.4034
0.006	1.70882	5.13933	1.39374	5.54674	74.3993
0.007	1.70713	5.0547	1.39235	5.93236	74.3911
0.008	1.70545	4.99058	1.39096	6.28501	74.383
0.009	1.70376	4.9272	1.38957	6.61096	74.3748
0.01	1.70208	4.86454	1.38819	6.9148	74.3666
0.015	1.69367	4.56116	1.38129	8.2009	74.3258
0.02	1.68529	4.27271	1.37443	9.23917	74.285
0.025	1.67692	3.99732	1.3676	10.1261	74.2442
0.03	1.66859	3.73359	1.36082	10.907	74.2033
0.035	1.66027	3.48041	1.35407	11.6126	74.1625
0.04	1.65198	3.23694	1.34737	12.256	74.1217
0.045	1.64371	3.00255	1.3407	12.8504	74.0809
0.05	1.63547	2.77682	1.33408	13.4044	74.0401
0.055	1.62725	2.55953	1.3275	13.9237	73.9992
0.06	1.61906	2.35066	1.32096	14.4149	73.9584
0.065	1.61089	2.15044	1.31446	14.8803	73.9176
0.07	1.60275	1.95937	1.30801	15.3234	73.8768
0.075	1.59463	1.77833	1.3016	15.7468	73.8359
0.08	1.58654	1.6087	1.29524	16.1528	73.7951
0.085	1.57848	1.45248	1.28892	16.5428	73.7543
0.09	1.57045	1.31249	1.28265	16.9184	73.7135
0.095	1.56244	1.19252	1.27643	17.281	73.6726
0.1	1.55446	1.09724	1.27025	17.6313	73.6318
0.105	1.54651	1.03169	1.26412	17.9707	73.591
0.11	1.53859	1	1.25805	18.2999	73.5502
0.115	1.5307	1.00384	1.25202	18.6196	73.5094
0.12	1.52284	1.04145	1.24604	18.9309	73.4685
0.13	1.50721	1.19832	1.23424	19.5281	73.3869
0.135	1.49945	1.30606	1.22842	19.8158	73.3461
0.14	1.49171	1.42676	1.22266	20.0967	73.3052
0.145	1.48401	1.55679	1.21694	20.374	73.2644
0.15	1.47634	1.69349	1.21129	20.6426	73.2236
0.16	1.4611	1.97972	1.20014	21.1597	73.1419
0.17	1.44601	2.27555	1.18923	21.66	73.0603
0.18	1.43105	2.57567	1.17855	22.1408	72.9787
0.19	1.41625	2.87719	1.16811	22.6075	72.897
0.2	1.40159	3.17845	1.15793	23.0519	72.8154
0.21	1.38709	3.47849	1.148	23.4857	72.7337
0.22	1.37276	3.77675	1.13833	23.9063	72.6521
0.23	1.35859	4.07293	1.12894	24.3192	72.5704
0.24	1.3446	4.36685	1.11982	24.7115	72.4888
0.25	1.33078	4.65843	1.11098	25.0978	72.4071
0.26	1.31715	4.94765	1.10244	25.4741	72.3255
0.27	1.3037	5.23451	1.09419	25.8411	72.2438
0.28	1.29045	5.51905	1.08624	26.2047	72.1622
0.29	1.27741	5.80133	1.07861	26.5492	72.0806
0.3	1.26457	6.0814	1.07129	26.8925	71.9989
0.35	1.20371	7.45087	1.03969	28.498	71.5907
0.4	1.14907	8.77461	1.01692	29.9601	71.1825
0.45	1.10156	10.0594	1.0036	31.3062	70.7742
0.46	1.093	10.3122	1.0021	31.5712	70.6926
0.47	1.08477	10.5637	1.00101	31.8169	70.6109
0.48	1.07688	10.8139	1.0003	32.0668	70.5293
0.49	1.06933	11.0629	1	32.3134	70.4477
0.5	1.06214	11.3108	1.00009	32.5566	70.366
0.51	1.05531	11.5574	1.00059	32.7967	70.2844
0.52	1.04885	11.8029	1.00147	33.0336	70.2027
0.53	1.04276	12.0473	1.00276	33.2829	70.1211
0.54	1.03706	12.2906	1.00444	33.4985	70.0394
0.55	1.03174	12.5328	1.00651	33.7267	69.9578
0.6	1.01117	13.7291	1.02266	34.8447	69.5496
0.61	1.0083	13.9655	1.02702	35.0502	69.4679
0.62	1.00585	14.201	1.03175	35.2685	69.3863
0.63	1.00382	14.4356	1.03685	35.4598	69.3046
0.64	1.00222	14.6693	1.0423	35.6754	69.223
0.65	1.00105	14.9022	1.0481	35.8874	69.1414
0.66	1.00031	15.1343	1.05424	36.0894	69.0597
0.67	1	15.3655	1.06073	36.2813	68.9781
0.68	1.00013	15.596	1.06755	36.4875	68.8964
0.69	1.00068	15.8256	1.07469	36.6835	68.8148
0.7	1.00167	16.0545	1.08216	36.8777	68.7331
0.75	1.01303	17.1877	1.12407	37.8131	68.3249
0.76	1.01657	17.4122	1.13332	37.9863	68.2433
0.77	1.02052	17.6361	1.14284	38.1683	68.1616
0.78	1.02487	17.8592	1.15263	38.3487	68.08
0.79	1.02962	18.0817	1.16268	38.5472	67.9984
0.8	1.03478	18.3035	1.17298	38.7155	67.9167
0.81	1.04032	18.5247	1.18353	38.8807	67.8351
0.82	1.04624	18.7452	1.19432	39.0752	67.7534
0.83	1.05255	18.9651	1.20534	39.228	67.6718
0.84	1.05922	19.1844	1.21659	39.3996	67.5902
0.85	1.06626	19.4031	1.22806	39.5808	67.5085
0.86	1.07366	19.6212	1.23974	39.7386	67.4269
0.87	1.08141	19.8387	1.25164	39.9062	67.3452
0.88	1.08949	20.0556	1.26373	40.0724	67.2636
0.89	1.09792	20.272	1.27603	40.2585	67.1819
0.9	1.10666	20.4877	1.28851	40.4224	67.1003
0.95	1.15504	21.5584	1.35362	41.2019	66.6921
1	1.21045	22.6158	1.42275	41.9747	66.2839
1.05	1.27195	23.6609	1.49534	42.7337	65.8757
1.1	1.33872	24.6942	1.5709	43.445	65.4675
1.15	1.41001	25.7165	1.64904	44.1587	65.0593
1.2	1.48516	26.7282	1.7294	44.8271	64.6511
1.25	1.56361	27.7299	1.81168	45.5016	64.2429
1.3	1.64491	28.7219	1.89564	46.1328	63.8347
1.35	1.72863	29.7048	1.98105	46.7862	63.4265
1.4	1.81446	30.6789	2.06775	47.3848	63.0183
1.45	1.90209	31.6445	2.15558	47.9682	62.6101
1.5	1.9913	32.6019	2.2444	48.5509	62.2019
1.55	2.08189	33.5515	2.3341	49.134	61.7937
1.6	2.17367	34.4936	2.42458	49.6773	61.3855
1.7	2.36027	36.356	2.60756	50.7852	60.5692
1.8	2.55017	38.1911	2.79279	51.8062	59.7528
1.9	2.7427	40.0004	2.97985	52.7884	58.9364
2	2.93732	41.7854	3.16841	53.749	58.1201
2.1	3.13366	43.5475	3.35823	54.724	57.3037
2.2	3.3314	45.2878	3.54909	55.5738	56.4874
2.3	3.53032	47.0074	3.74084	56.4427	55.6711
2.4	3.73021	48.7072	3.93335	57.3006	54.8547
2.5	3.93094	50.3881	4.12651	58.1038	54.0384
3	4.94347	58.5356	5.09945	61.895	49.9569
3.5	5.96524	66.3091	6.08006	65.2266	45.8755
4	6.99216	73.7656	7.0651	68.3266	41.7943
4.5	8.02221	80.9474	8.0529	70.9949	37.7132
5	9.05428	87.8869	9.04252	73.5284	33.6323
5.5	10.0877	94.61	10.0334	75.8963	29.5516
6	11.1222	101.138	11.0251	78.1675	25.4710
6.5	12.1573	107.488	12.0175	80.1739	21.3906
7	13.1929	113.674	13.0104	82.1145	17.3103
7.5	14.2289	119.711	14.0036	83.9502	13.2303
8	15.2651	125.607	14.997	85.7823	9.15059
8.5	16.3016	131.373	15.9907	87.379	5.07158
9	17.3382	137.017	16.9844	88.9336	1
9.5	18.375	142.546	17.9783	90.4202	3.09306
10	19.4118	147.968	18.9722	91.8979	7.17066


==> conv.dat <==
N              D1C0S           D1C0RR      D0C0S         D0C0RR       DlapC0S       DlapC0STS       
3.2000e+01    1.0328e-04    2.4439e-04    9.9201e-05    4.9002e-02    8.564e-05    8.3949e-05    
6.4000e+01    2.5812e-05    5.8676e-05    2.4791e-05    3.0296e-02    2.268e-05    2.0984e-05
1.2800e+02    6.4524e-06    1.4397e-05    6.1971e-06    1.7999e-02    6.95e-06     5.2553e-06
2.5600e+02    1.6131e-06    3.5961e-06    1.5492e-06    1.0344e-02    3.02e-06     1.3238e-06
5.1200e+02    4.0330e-07    9.7370e-07    3.8731e-07    5.7825e-03    2.03e-06     3.4093e-07
1.0240e+03    1.0086e-07    4.5354e-07    9.6826e-08    3.3006e-03    1.79e-06     9.5230e-08
2.0480e+03    2.5244e-08    3.9329e-07    2.4207e-08    2.0199e-03    1.73e-06     3.3805e-08
4.0960e+03    6.3432e-09    1.3863e-08    6.0558e-09    8.4316e-04    1.71e-06     1.8448e-08
8.1920e+03    1.6263e-09    3.3599e-09    1.5327e-09    4.2397e-04    1.71e-06     NaN
1.6384e+04    4.7038e-10    7.4279e-10    4.4567e-10    9.3483e-05    1.71e-06     NaN


==> entshort.dat <==
T    Erel    
2.0000e+00    6.2085e+02    
4.0000e+00    5.5715e+02    
6.0000e+00    5.0377e+02    
8.0000e+00    4.5736e+02    
1.0000e+01    4.1602e+02    
1.2000e+01    3.7860e+02    
1.4000e+01    3.4438e+02    
1.6000e+01    3.1301e+02    
1.8000e+01    2.8427e+02    
2.0000e+01    2.5802e+02    
2.2000e+01    2.3420e+02    
2.4000e+01    2.1285e+02    
2.6000e+01    1.9424e+02    
2.8000e+01    1.7882e+02    
3.0000e+01    1.6630e+02    
3.2000e+01    1.5571e+02    
3.4000e+01    1.4646e+02    
3.6000e+01    1.3819e+02    
3.8000e+01    1.3070e+02    
4.0000e+01    1.2383e+02    
4.2000e+01    1.1748e+02    
4.4000e+01    1.1156e+02    
4.6000e+01    1.0602e+02    
4.8000e+01    1.0080e+02    
5.0000e+01    9.5869e+01    
5.2000e+01    9.1189e+01    
5.4000e+01    8.6738e+01    
5.6000e+01    8.2492e+01    
5.8000e+01    7.8434e+01    
6.0000e+01    7.4549e+01    
6.2000e+01    7.0824e+01    
6.4000e+01    6.7249e+01    
6.6000e+01    6.3815e+01    
6.8000e+01    6.0514e+01    
7.0000e+01    5.7340e+01    
7.2000e+01    5.4289e+01    
7.4000e+01    5.1355e+01    
7.6000e+01    4.8537e+01    
7.8000e+01    4.5831e+01    
8.0000e+01    4.3235e+01    
8.2000e+01    4.0749e+01    
8.4000e+01    3.8372e+01    
8.6000e+01    3.6105e+01    
8.8000e+01    3.3949e+01    
9.0000e+01    3.1908e+01    
9.2000e+01    2.9986e+01    
9.4000e+01    2.8191e+01    
9.6000e+01    2.6534e+01    
9.8000e+01    2.5037e+01    
1.0000e+02    2.3731e+01    
1.0200e+02    2.2616e+01    
1.0400e+02    2.1627e+01    
1.0600e+02    2.0727e+01    
1.0800e+02    1.9897e+01    
1.1000e+02    1.9125e+01    
1.1200e+02    1.8405e+01    
1.1400e+02    1.7731e+01    
1.1600e+02    1.7099e+01    
1.1800e+02    1.6504e+01    
1.2000e+02    1.5943e+01    
1.2200e+02    1.5414e+01    
1.2400e+02    1.4915e+01    
1.2600e+02    1.4443e+01    
1.2800e+02    1.3996e+01    
1.3000e+02    1.3572e+01    
1.3200e+02    1.3170e+01    
1.3400e+02    1.2789e+01    
1.3600e+02    1.2427e+01    
1.3800e+02    1.2082e+01    
1.4000e+02    1.1755e+01    
1.4200e+02    1.1443e+01    
1.4400e+02    1.1145e+01    
1.4600e+02    1.0862e+01    
1.4800e+02    1.0591e+01    
1.5000e+02    1.0333e+01    
1.5200e+02    1.0086e+01    
1.5400e+02    9.8498e+00    
1.5600e+02    9.6239e+00    
1.5800e+02    9.4076e+00    
1.6000e+02    9.2003e+00    
1.6200e+02    9.0016e+00    
1.6400e+02    8.8110e+00    
1.6600e+02    8.6280e+00    
1.6800e+02    8.4522e+00    
1.7000e+02    8.2832e+00    
1.7200e+02    8.1207e+00    
1.7400e+02    7.9643e+00    
1.7600e+02    7.8137e+00    
1.7800e+02    7.6685e+00    
1.8000e+02    7.5286e+00    
1.8200e+02    7.3936e+00    
1.8400e+02    7.2633e+00    
1.8600e+02    7.1374e+00    
1.8800e+02    7.0158e+00    
1.9000e+02    6.8981e+00    
1.9200e+02    6.7843e+00    
1.9400e+02    6.6741e+00    
1.9600e+02    6.5674e+00    
1.9800e+02    6.4640e+00    
2.0000e+02    6.3637e+00    
2.0200e+02    6.2664e+00    
2.0400e+02    6.1720e+00    
2.0600e+02    6.0803e+00    
2.0800e+02    5.9911e+00    
2.1000e+02    5.9045e+00    
2.1200e+02    5.8203e+00    
2.1400e+02    5.7383e+00    
2.1600e+02    5.6585e+00    
2.1800e+02    5.5807e+00    
2.2000e+02    5.5050e+00    
2.2200e+02    5.4312e+00    
2.2400e+02    5.3591e+00    
2.2600e+02    5.2889e+00    
2.2800e+02    5.2203e+00    
2.3000e+02    5.1534e+00    
2.3200e+02    5.0879e+00    
2.3400e+02    5.0240e+00    
2.3600e+02    4.9615e+00    
2.3800e+02    4.9004e+00    
2.4000e+02    4.8406e+00    
2.4200e+02    4.7821e+00    
2.4400e+02    4.7248e+00    
2.4600e+02    4.6688e+00    
2.4800e+02    4.6138e+00    
2.5000e+02    4.5599e+00    
2.5200e+02    4.5072e+00    
2.5400e+02    4.4554e+00    
2.5600e+02    4.4046e+00    
2.5800e+02    4.3548e+00    
2.6000e+02    4.3059e+00    
2.6200e+02    4.2579e+00    
2.6400e+02    4.2108e+00    
2.6600e+02    4.1645e+00    
2.6800e+02    4.1190e+00    
2.7000e+02    4.0743e+00    
2.7200e+02    4.0304e+00    
2.7400e+02    3.9872e+00    
2.7600e+02    3.9447e+00    
2.7800e+02    3.9029e+00    
2.8000e+02    3.8618e+00    
2.8200e+02    3.8214e+00    
2.8400e+02    3.7816e+00    
2.8600e+02    3.7424e+00    
2.8800e+02    3.7038e+00    
2.9000e+02    3.6658e+00    
2.9200e+02    3.6284e+00    
2.9400e+02    3.5915e+00    
2.9600e+02    3.5551e+00    
2.9800e+02    3.5193e+00    
3.0000e+02    3.4840e+00    
3.0200e+02    3.4493e+00    
3.0400e+02    3.4149e+00    
3.0600e+02    3.3811e+00    
3.0800e+02    3.3478e+00    
3.1000e+02    3.3149e+00    
3.1200e+02    3.2824e+00    
3.1400e+02    3.2504e+00    
3.1600e+02    3.2187e+00    
3.1800e+02    3.1875e+00    
3.2000e+02    3.1568e+00    
3.2200e+02    3.1264e+00    
3.2400e+02    3.0964e+00    
3.2600e+02    3.0667e+00    
3.2800e+02    3.0375e+00    
3.3000e+02    3.0086e+00    
3.3200e+02    2.9800e+00    
3.3400e+02    2.9518e+00    
3.3600e+02    2.9240e+00    
3.3800e+02    2.8965e+00    
3.4000e+02    2.8693e+00    
3.4200e+02    2.8424e+00    
3.4400e+02    2.8159e+00    
3.4600e+02    2.7896e+00    
3.4800e+02    2.7637e+00    
3.5000e+02    2.7380e+00    
3.5200e+02    2.7127e+00    
3.5400e+02    2.6876e+00    
3.5600e+02    2.6628e+00    
3.5800e+02    2.6383e+00    
3.6000e+02    2.6141e+00    
3.6200e+02    2.5902e+00    
3.6400e+02    2.5665e+00    
3.6600e+02    2.5430e+00    
3.6800e+02    2.5198e+00    
3.7000e+02    2.4969e+00    
3.7200e+02    2.4742e+00    
3.7400e+02    2.4518e+00    
3.7600e+02    2.4296e+00    
3.7800e+02    2.4076e+00    
3.8000e+02    2.3859e+00    
3.8200e+02    2.3643e+00    
3.8400e+02    2.3430e+00    
3.8600e+02    2.3220e+00    
3.8800e+02    2.3011e+00    
3.9000e+02    2.2805e+00    
3.9200e+02    2.2601e+00    
3.9400e+02    2.2399e+00    
3.9600e+02    2.2198e+00    
3.9800e+02    2.2000e+00    
4.0000e+02    2.1804e+00    
4.0200e+02    2.1610e+00    
4.0400e+02    2.1418e+00    
4.0600e+02    2.1228e+00    
4.0800e+02    2.1039e+00    
4.1000e+02    2.0853e+00    
4.1200e+02    2.0668e+00    
4.1400e+02    2.0485e+00    
4.1600e+02    2.0304e+00    
4.1800e+02    2.0125e+00    
4.2000e+02    1.9947e+00    
4.2200e+02    1.9771e+00    
4.2400e+02    1.9597e+00    
4.2600e+02    1.9424e+00    
4.2800e+02    1.9254e+00    
4.3000e+02    1.9084e+00    
4.3200e+02    1.8917e+00    
4.3400e+02    1.8751e+00    
4.3600e+02    1.8586e+00    
4.3800e+02    1.8423e+00    
4.4000e+02    1.8262e+00    
4.4200e+02    1.8102e+00    
4.4400e+02    1.7944e+00    
4.4600e+02    1.7787e+00    
4.4800e+02    1.7632e+00    
4.5000e+02    1.7478e+00    
4.5200e+02    1.7325e+00    
4.5400e+02    1.7174e+00    
4.5600e+02    1.7025e+00    
4.5800e+02    1.6876e+00    
4.6000e+02    1.6729e+00    
4.6200e+02    1.6584e+00    
4.6400e+02    1.6440e+00    
4.6600e+02    1.6297e+00    
4.6800e+02    1.6155e+00    
4.7000e+02    1.6015e+00    
4.7200e+02    1.5876e+00    
4.7400e+02    1.5738e+00    
4.7600e+02    1.5602e+00    
4.7800e+02    1.5466e+00    
4.8000e+02    1.5332e+00    
4.8200e+02    1.5200e+00    
4.8400e+02    1.5068e+00    
4.8600e+02    1.4938e+00    
4.8800e+02    1.4808e+00    
4.9000e+02    1.4680e+00    
4.9200e+02    1.4553e+00    
4.9400e+02    1.4428e+00    
4.9600e+02    1.4303e+00    
4.9800e+02    1.4179e+00    
5.0000e+02    1.4057e+00    
5.0200e+02    1.3936e+00    
5.0400e+02    1.3815e+00    
5.0600e+02    1.3696e+00    
5.0800e+02    1.3578e+00    
5.1000e+02    1.3461e+00    
5.1200e+02    1.3345e+00    
5.1400e+02    1.3230e+00    
5.1600e+02    1.3116e+00    
5.1800e+02    1.3003e+00    
5.2000e+02    1.2891e+00    
5.2200e+02    1.2780e+00    
5.2400e+02    1.2670e+00    
5.2600e+02    1.2561e+00    
5.2800e+02    1.2453e+00    
5.3000e+02    1.2346e+00    
5.3200e+02    1.2240e+00    
5.3400e+02    1.2135e+00    
5.3600e+02    1.2030e+00    
5.3800e+02    1.1927e+00    
5.4000e+02    1.1824e+00    
5.4200e+02    1.1723e+00    
5.4400e+02    1.1622e+00    
5.4600e+02    1.1522e+00    
5.4800e+02    1.1424e+00    
5.5000e+02    1.1325e+00    
5.5200e+02    1.1228e+00    
5.5400e+02    1.1132e+00    
5.5600e+02    1.1036e+00    
5.5800e+02    1.0942e+00    
5.6000e+02    1.0848e+00    
5.6200e+02    1.0755e+00    
5.6400e+02    1.0663e+00    
5.6600e+02    1.0571e+00    
5.6800e+02    1.0481e+00    
5.7000e+02    1.0391e+00    
5.7200e+02    1.0302e+00    
5.7400e+02    1.0213e+00    
5.7600e+02    1.0126e+00    
5.7800e+02    1.0039e+00    
5.8000e+02    9.9531e-01    
5.8200e+02    9.8679e-01    
5.8400e+02    9.7834e-01    
5.8600e+02    9.6996e-01    
5.8800e+02    9.6165e-01    
5.9000e+02    9.5342e-01    
5.9200e+02    9.4526e-01    
5.9400e+02    9.3717e-01    
5.9600e+02    9.2915e-01    
5.9800e+02    9.2119e-01    
6.0000e+02    9.1331e-01    
6.0200e+02    9.0550e-01    
6.0400e+02    8.9775e-01    
6.0600e+02    8.9007e-01    
6.0800e+02    8.8245e-01    
6.1000e+02    8.7491e-01    
6.1200e+02    8.6742e-01    
6.1400e+02    8.6000e-01    
6.1600e+02    8.5265e-01    
6.1800e+02    8.4536e-01    
6.2000e+02    8.3813e-01    
6.2200e+02    8.3096e-01    
6.2400e+02    8.2386e-01    
6.2600e+02    8.1682e-01    
6.2800e+02    8.0983e-01    
6.3000e+02    8.0291e-01    
6.3200e+02    7.9605e-01    
6.3400e+02    7.8925e-01    
6.3600e+02    7.8250e-01    
6.3800e+02    7.7581e-01    
6.4000e+02    7.6918e-01    
6.4200e+02    7.6261e-01    
6.4400e+02    7.5610e-01    
6.4600e+02    7.4964e-01    
6.4800e+02    7.4323e-01    
6.5000e+02    7.3688e-01    
6.5200e+02    7.3059e-01    
6.5400e+02    7.2435e-01    
6.5600e+02    7.1816e-01    
6.5800e+02    7.1202e-01    
6.6000e+02    7.0594e-01    
6.6200e+02    6.9991e-01    
6.6400e+02    6.9394e-01    
6.6600e+02    6.8801e-01    
6.6800e+02    6.8214e-01    
6.7000e+02    6.7631e-01    
6.7200e+02    6.7054e-01    
6.7400e+02    6.6481e-01    
6.7600e+02    6.5913e-01    
6.7800e+02    6.5351e-01    
6.8000e+02    6.4793e-01    
6.8200e+02    6.4240e-01    
6.8400e+02    6.3691e-01    
6.8600e+02    6.3147e-01    
6.8800e+02    6.2608e-01    
6.9000e+02    6.2074e-01    
6.9200e+02    6.1544e-01    
6.9400e+02    6.1019e-01    
6.9600e+02    6.0498e-01    
6.9800e+02    5.9982e-01    
7.0000e+02    5.9470e-01    
7.0200e+02    5.8962e-01    
7.0400e+02    5.8459e-01    
7.0600e+02    5.7960e-01    
7.0800e+02    5.7465e-01    
7.1000e+02    5.6975e-01    
7.1200e+02    5.6489e-01    
7.1400e+02    5.6007e-01    
7.1600e+02    5.5529e-01    
7.1800e+02    5.5055e-01    
7.2000e+02    5.4585e-01    
7.2200e+02    5.4119e-01    
7.2400e+02    5.3658e-01    
7.2600e+02    5.3200e-01    
7.2800e+02    5.2746e-01    
7.3000e+02    5.2296e-01    
7.3200e+02    5.1850e-01    
7.3400e+02    5.1407e-01    
7.3600e+02    5.0969e-01    
7.3800e+02    5.0534e-01    
7.4000e+02    5.0103e-01    
7.4200e+02    4.9675e-01    
7.4400e+02    4.9252e-01    
7.4600e+02    4.8832e-01    
7.4800e+02    4.8415e-01    
7.5000e+02    4.8002e-01    
7.5200e+02    4.7593e-01    
7.5400e+02    4.7187e-01    
7.5600e+02    4.6784e-01    
7.5800e+02    4.6385e-01    
7.6000e+02    4.5989e-01    
7.6200e+02    4.5597e-01    
7.6400e+02    4.5208e-01    
7.6600e+02    4.4823e-01    
7.6800e+02    4.4440e-01    
7.7000e+02    4.4061e-01    
7.7200e+02    4.3686e-01    
7.7400e+02    4.3313e-01    
7.7600e+02    4.2944e-01    
7.7800e+02    4.2577e-01    
7.8000e+02    4.2214e-01    
7.8200e+02    4.1854e-01    
7.8400e+02    4.1497e-01    
7.8600e+02    4.1143e-01    
7.8800e+02    4.0792e-01    
7.9000e+02    4.0445e-01    
7.9200e+02    4.0100e-01    
7.9400e+02    3.9758e-01    
7.9600e+02    3.9419e-01    
7.9800e+02    3.9083e-01    
8.0000e+02    3.8749e-01    
8.0200e+02    3.8419e-01    
8.0400e+02    3.8091e-01    
8.0600e+02    3.7766e-01    
8.0800e+02    3.7444e-01    
8.1000e+02    3.7125e-01    
8.1200e+02    3.6809e-01    
8.1400e+02    3.6495e-01    
8.1600e+02    3.6184e-01    
8.1800e+02    3.5875e-01    
8.2000e+02    3.5569e-01    
8.2200e+02    3.5266e-01    
8.2400e+02    3.4965e-01    
8.2600e+02    3.4667e-01    
8.2800e+02    3.4371e-01    
8.3000e+02    3.4078e-01    
8.3200e+02    3.3788e-01    
8.3400e+02    3.3500e-01    
8.3600e+02    3.3214e-01    
8.3800e+02    3.2931e-01    
8.4000e+02    3.2650e-01    
8.4200e+02    3.2372e-01    
8.4400e+02    3.2096e-01    
8.4600e+02    3.1822e-01    
8.4800e+02    3.1551e-01    
8.5000e+02    3.1282e-01    
8.5200e+02    3.1015e-01    
8.5400e+02    3.0751e-01    
8.5600e+02    3.0489e-01    
8.5800e+02    3.0229e-01    
8.6000e+02    2.9971e-01    
8.6200e+02    2.9715e-01    
8.6400e+02    2.9462e-01    
8.6600e+02    2.9211e-01    
8.6800e+02    2.8962e-01    
8.7000e+02    2.8715e-01    
8.7200e+02    2.8470e-01    
8.7400e+02    2.8227e-01    
8.7600e+02    2.7987e-01    
8.7800e+02    2.7748e-01    
8.8000e+02    2.7512e-01    
8.8200e+02    2.7277e-01    
8.8400e+02    2.7045e-01    
8.8600e+02    2.6814e-01    
8.8800e+02    2.6586e-01    
8.9000e+02    2.6359e-01    
8.9200e+02    2.6134e-01    
8.9400e+02    2.5911e-01    
8.9600e+02    2.5691e-01    
8.9800e+02    2.5472e-01    
9.0000e+02    2.5254e-01    
9.0200e+02    2.5039e-01    
9.0400e+02    2.4826e-01    
9.0600e+02    2.4614e-01    
9.0800e+02    2.4404e-01    
9.1000e+02    2.4196e-01    
9.1200e+02    2.3990e-01    
9.1400e+02    2.3785e-01    
9.1600e+02    2.3583e-01    
9.1800e+02    2.3382e-01    
9.2000e+02    2.3182e-01    
9.2200e+02    2.2985e-01    
9.2400e+02    2.2789e-01    
9.2600e+02    2.2595e-01    
9.2800e+02    2.2402e-01    
9.3000e+02    2.2211e-01    
9.3200e+02    2.2022e-01    
9.3400e+02    2.1834e-01    
9.3600e+02    2.1648e-01    
9.3800e+02    2.1463e-01    
9.4000e+02    2.1280e-01    
9.4200e+02    2.1099e-01    
9.4400e+02    2.0919e-01    
9.4600e+02    2.0741e-01    
9.4800e+02    2.0564e-01    
9.5000e+02    2.0389e-01    
9.5200e+02    2.0215e-01    
9.5400e+02    2.0043e-01    
9.5600e+02    1.9872e-01    
9.5800e+02    1.9703e-01    
9.6000e+02    1.9535e-01    
9.6200e+02    1.9368e-01    
9.6400e+02    1.9203e-01    
9.6600e+02    1.9039e-01    
9.6800e+02    1.8877e-01    
9.7000e+02    1.8716e-01    
9.7200e+02    1.8557e-01    
9.7400e+02    1.8398e-01    
9.7600e+02    1.8242e-01    
9.7800e+02    1.8086e-01    
9.8000e+02    1.7932e-01    
9.8200e+02    1.7779e-01    
9.8400e+02    1.7628e-01    
9.8600e+02    1.7477e-01    
9.8800e+02    1.7328e-01    
9.9000e+02    1.7181e-01    
9.9200e+02    1.7034e-01    
9.9400e+02    1.6889e-01    
9.9600e+02    1.6745e-01    
9.9800e+02    1.6603e-01    
1.0000e+03    1.6461e-01    
1.0020e+03    1.6321e-01    
1.0040e+03    1.6182e-01    
1.0060e+03    1.6044e-01    
1.0080e+03    1.5907e-01    
1.0100e+03    1.5771e-01    
1.0120e+03    1.5637e-01    
1.0140e+03    1.5504e-01    
1.0160e+03    1.5372e-01    
1.0180e+03    1.5241e-01    
1.0200e+03    1.5111e-01    
1.0220e+03    1.4982e-01    
1.0240e+03    1.4854e-01    
1.0260e+03    1.4728e-01    
1.0280e+03    1.4602e-01    
1.0300e+03    1.4478e-01    
1.0320e+03    1.4354e-01    
1.0340e+03    1.4232e-01    
1.0360e+03    1.4111e-01    
1.0380e+03    1.3990e-01    
1.0400e+03    1.3871e-01    
1.0420e+03    1.3753e-01    
1.0440e+03    1.3636e-01    
1.0460e+03    1.3519e-01    
1.0480e+03    1.3404e-01    
1.0500e+03    1.3290e-01    
1.0520e+03    1.3177e-01    
1.0540e+03    1.3064e-01    
1.0560e+03    1.2953e-01    
1.0580e+03    1.2843e-01    
1.0600e+03    1.2733e-01    
1.0620e+03    1.2625e-01    
1.0640e+03    1.2517e-01    
1.0660e+03    1.2410e-01    
1.0680e+03    1.2305e-01    
1.0700e+03    1.2200e-01    
1.0720e+03    1.2096e-01    
1.0740e+03    1.1993e-01    
1.0760e+03    1.1891e-01    
1.0780e+03    1.1789e-01    
1.0800e+03    1.1689e-01    
1.0820e+03    1.1589e-01    
1.0840e+03    1.1490e-01    
1.0860e+03    1.1392e-01    
1.0880e+03    1.1295e-01    
1.0900e+03    1.1199e-01    
1.0920e+03    1.1104e-01    
1.0940e+03    1.1009e-01    
1.0960e+03    1.0915e-01    
1.0980e+03    1.0822e-01    
1.1000e+03    1.0730e-01    
1.1020e+03    1.0639e-01    
1.1040e+03    1.0548e-01    
1.1060e+03    1.0458e-01    
1.1080e+03    1.0369e-01    
1.1100e+03    1.0281e-01    
1.1120e+03    1.0193e-01    
1.1140e+03    1.0106e-01    
1.1160e+03    1.0020e-01    
1.1180e+03    9.9345e-02    
1.1200e+03    9.8499e-02    
1.1220e+03    9.7659e-02    
1.1240e+03    9.6827e-02    
1.1260e+03    9.6002e-02    
1.1280e+03    9.5184e-02    
1.1300e+03    9.4373e-02    
1.1320e+03    9.3569e-02    
1.1340e+03    9.2771e-02    
1.1360e+03    9.1981e-02    
1.1380e+03    9.1197e-02    
1.1400e+03    9.0420e-02    
1.1420e+03    8.9649e-02    
1.1440e+03    8.8885e-02    
1.1460e+03    8.8128e-02    
1.1480e+03    8.7377e-02    
1.1500e+03    8.6632e-02    
1.1520e+03    8.5894e-02    
1.1540e+03    8.5162e-02    
1.1560e+03    8.4436e-02    
1.1580e+03    8.3716e-02    
1.1600e+03    8.3003e-02    
1.1620e+03    8.2296e-02    
1.1640e+03    8.1594e-02    
1.1660e+03    8.0899e-02    
1.1680e+03    8.0210e-02    
1.1700e+03    7.9526e-02    
1.1720e+03    7.8848e-02    
1.1740e+03    7.8177e-02    
1.1760e+03    7.7510e-02    
1.1780e+03    7.6850e-02    
1.1800e+03    7.6195e-02    
1.1820e+03    7.5546e-02    
1.1840e+03    7.4902e-02    
1.1860e+03    7.4264e-02    
1.1880e+03    7.3631e-02    
1.1900e+03    7.3003e-02    
1.1920e+03    7.2381e-02    
1.1940e+03    7.1764e-02    
1.1960e+03    7.1153e-02    
1.1980e+03    7.0547e-02    
1.2000e+03    6.9945e-02    
1.2020e+03    6.9349e-02    
1.2040e+03    6.8758e-02    
1.2060e+03    6.8172e-02    
1.2080e+03    6.7592e-02    
1.2100e+03    6.7016e-02    
1.2120e+03    6.6444e-02    
1.2140e+03    6.5878e-02    
1.2160e+03    6.5317e-02    
1.2180e+03    6.4760e-02    
1.2200e+03    6.4208e-02    
1.2220e+03    6.3661e-02    
1.2240e+03    6.3119e-02    
1.2260e+03    6.2581e-02    
1.2280e+03    6.2048e-02    
1.2300e+03    6.1519e-02    
1.2320e+03    6.0995e-02    
1.2340e+03    6.0475e-02    
1.2360e+03    5.9960e-02    
1.2380e+03    5.9449e-02    
1.2400e+03    5.8942e-02    
1.2420e+03    5.8440e-02    
1.2440e+03    5.7942e-02    
1.2460e+03    5.7448e-02    
1.2480e+03    5.6959e-02    
1.2500e+03    5.6473e-02    
1.2520e+03    5.5992e-02    
1.2540e+03    5.5515e-02    
1.2560e+03    5.5042e-02    
1.2580e+03    5.4573e-02    
1.2600e+03    5.4108e-02    
1.2620e+03    5.3647e-02    
1.2640e+03    5.3189e-02    
1.2660e+03    5.2736e-02    
1.2680e+03    5.2287e-02    
1.2700e+03    5.1841e-02    
1.2720e+03    5.1400e-02    
1.2740e+03    5.0962e-02    
1.2760e+03    5.0527e-02    
1.2780e+03    5.0097e-02    
1.2800e+03    4.9670e-02    
1.2820e+03    4.9247e-02    
1.2840e+03    4.8827e-02    
1.2860e+03    4.8411e-02    
1.2880e+03    4.7998e-02    
1.2900e+03    4.7589e-02    
1.2920e+03    4.7184e-02    
1.2940e+03    4.6782e-02    
1.2960e+03    4.6383e-02    
1.2980e+03    4.5988e-02    
1.3000e+03    4.5596e-02    
1.3020e+03    4.5208e-02    
1.3040e+03    4.4822e-02    
1.3060e+03    4.4440e-02    
1.3080e+03    4.4062e-02    
1.3100e+03    4.3686e-02    
1.3120e+03    4.3314e-02    
1.3140e+03    4.2945e-02    
1.3160e+03    4.2579e-02    
1.3180e+03    4.2216e-02    
1.3200e+03    4.1856e-02    
1.3220e+03    4.1500e-02    
1.3240e+03    4.1146e-02    
1.3260e+03    4.0795e-02    
1.3280e+03    4.0448e-02    
1.3300e+03    4.0103e-02    
1.3320e+03    3.9761e-02    
1.3340e+03    3.9423e-02    
1.3360e+03    3.9087e-02    
1.3380e+03    3.8754e-02    
1.3400e+03    3.8423e-02    
1.3420e+03    3.8096e-02    
1.3440e+03    3.7771e-02    
1.3460e+03    3.7450e-02    
1.3480e+03    3.7130e-02    
1.3500e+03    3.6814e-02    
1.3520e+03    3.6500e-02    
1.3540e+03    3.6189e-02    
1.3560e+03    3.5881e-02    
1.3580e+03    3.5575e-02    
1.3600e+03    3.5272e-02    
1.3620e+03    3.4972e-02    
1.3640e+03    3.4674e-02    
1.3660e+03    3.4378e-02    
1.3680e+03    3.4085e-02    
1.3700e+03    3.3795e-02    
1.3720e+03    3.3507e-02    
1.3740e+03    3.3221e-02    
1.3760e+03    3.2938e-02    
1.3780e+03    3.2658e-02    
1.3800e+03    3.2379e-02    
1.3820e+03    3.2103e-02    
1.3840e+03    3.1830e-02    
1.3860e+03    3.1559e-02    
1.3880e+03    3.1290e-02    
1.3900e+03    3.1023e-02    
1.3920e+03    3.0759e-02    
1.3940e+03    3.0497e-02    
1.3960e+03    3.0237e-02    
1.3980e+03    2.9979e-02    
1.4000e+03    2.9724e-02    
1.4020e+03    2.9470e-02    
1.4040e+03    2.9219e-02    
1.4060e+03    2.8970e-02    
1.4080e+03    2.8723e-02    
1.4100e+03    2.8479e-02    
1.4120e+03    2.8236e-02    
1.4140e+03    2.7995e-02    
1.4160e+03    2.7757e-02    
1.4180e+03    2.7520e-02    
1.4200e+03    2.7286e-02    
1.4220e+03    2.7053e-02    
1.4240e+03    2.6823e-02    
1.4260e+03    2.6594e-02    
1.4280e+03    2.6368e-02    
1.4300e+03    2.6143e-02    
1.4320e+03    2.5920e-02    
1.4340e+03    2.5699e-02    
1.4360e+03    2.5480e-02    
1.4380e+03    2.5263e-02    
1.4400e+03    2.5048e-02    
1.4420e+03    2.4835e-02    
1.4440e+03    2.4623e-02    
1.4460e+03    2.4413e-02    
1.4480e+03    2.4205e-02    
1.4500e+03    2.3999e-02    
1.4520e+03    2.3794e-02    
1.4540e+03    2.3592e-02    
1.4560e+03    2.3391e-02    
1.4580e+03    2.3191e-02    
1.4600e+03    2.2994e-02    
1.4620e+03    2.2798e-02    
1.4640e+03    2.2603e-02    
1.4660e+03    2.2411e-02    
1.4680e+03    2.2220e-02    
1.4700e+03    2.2031e-02    
1.4720e+03    2.1843e-02    
1.4740e+03    2.1657e-02    
1.4760e+03    2.1472e-02    
1.4780e+03    2.1289e-02    
1.4800e+03    2.1108e-02    
1.4820e+03    2.0928e-02    
1.4840e+03    2.0750e-02    
1.4860e+03    2.0573e-02    
1.4880e+03    2.0398e-02    
1.4900e+03    2.0224e-02    
1.4920e+03    2.0051e-02    
1.4940e+03    1.9881e-02    
1.4960e+03    1.9711e-02    
1.4980e+03    1.9543e-02    
1.5000e+03    1.9377e-02    
1.5020e+03    1.9212e-02    
1.5040e+03    1.9048e-02    
1.5060e+03    1.8886e-02    
1.5080e+03    1.8725e-02    
1.5100e+03    1.8565e-02    
1.5120e+03    1.8407e-02    
1.5140e+03    1.8250e-02    
1.5160e+03    1.8095e-02    
1.5180e+03    1.7940e-02    
1.5200e+03    1.7788e-02    
1.5220e+03    1.7636e-02    
1.5240e+03    1.7486e-02    
1.5260e+03    1.7337e-02    
1.5280e+03    1.7189e-02    
1.5300e+03    1.7043e-02    
1.5320e+03    1.6897e-02    
1.5340e+03    1.6753e-02    
1.5360e+03    1.6611e-02    
1.5380e+03    1.6469e-02    
1.5400e+03    1.6329e-02    
1.5420e+03    1.6190e-02    
1.5440e+03    1.6052e-02    
1.5460e+03    1.5915e-02    
1.5480e+03    1.5779e-02    
1.5500e+03    1.5645e-02    
1.5520e+03    1.5512e-02    
1.5540e+03    1.5379e-02    
1.5560e+03    1.5248e-02    
1.5580e+03    1.5118e-02    
1.5600e+03    1.4990e-02    
1.5620e+03    1.4862e-02    
1.5640e+03    1.4735e-02    
1.5660e+03    1.4610e-02    
1.5680e+03    1.4485e-02    
1.5700e+03    1.4362e-02    
1.5720e+03    1.4239e-02    
1.5740e+03    1.4118e-02    
1.5760e+03    1.3998e-02    
1.5780e+03    1.3878e-02    
1.5800e+03    1.3760e-02    
1.5820e+03    1.3643e-02    
1.5840e+03    1.3527e-02    
1.5860e+03    1.3411e-02    
1.5880e+03    1.3297e-02    
1.5900e+03    1.3184e-02    
1.5920e+03    1.3072e-02    
1.5940e+03    1.2960e-02    
1.5960e+03    1.2850e-02    
1.5980e+03    1.2740e-02    
1.6000e+03    1.2632e-02    
1.6020e+03    1.2524e-02    
1.6040e+03    1.2417e-02    
1.6060e+03    1.2312e-02    
1.6080e+03    1.2207e-02    
1.6100e+03    1.2103e-02    
1.6120e+03    1.2000e-02    
1.6140e+03    1.1897e-02    
1.6160e+03    1.1796e-02    
1.6180e+03    1.1695e-02    
1.6200e+03    1.1596e-02    
1.6220e+03    1.1497e-02    
1.6240e+03    1.1399e-02    
1.6260e+03    1.1302e-02    
1.6280e+03    1.1206e-02    
1.6300e+03    1.1110e-02    
1.6320e+03    1.1015e-02    
1.6340e+03    1.0922e-02    
1.6360e+03    1.0828e-02    
1.6380e+03    1.0736e-02    
1.6400e+03    1.0645e-02    
1.6420e+03    1.0554e-02    
1.6440e+03    1.0464e-02    
1.6460e+03    1.0375e-02    
1.6480e+03    1.0287e-02    
1.6500e+03    1.0199e-02    
1.6520e+03    1.0112e-02    
1.6540e+03    1.0026e-02    
1.6560e+03    9.9404e-03    
1.6580e+03    9.8557e-03    
1.6600e+03    9.7717e-03    
1.6620e+03    9.6885e-03    
1.6640e+03    9.6059e-03    
1.6660e+03    9.5241e-03    
1.6680e+03    9.4429e-03    
1.6700e+03    9.3625e-03    
1.6720e+03    9.2827e-03    
1.6740e+03    9.2036e-03    
1.6760e+03    9.1252e-03    
1.6780e+03    9.0474e-03    
1.6800e+03    8.9703e-03    
1.6820e+03    8.8939e-03    
1.6840e+03    8.8181e-03    
1.6860e+03    8.7430e-03    
1.6880e+03    8.6685e-03    
1.6900e+03    8.5946e-03    
1.6920e+03    8.5214e-03    
1.6940e+03    8.4488e-03    
1.6960e+03    8.3768e-03    
1.6980e+03    8.3054e-03    
1.7000e+03    8.2346e-03    
1.7020e+03    8.1645e-03    
1.7040e+03    8.0949e-03    
1.7060e+03    8.0259e-03    
1.7080e+03    7.9575e-03    
1.7100e+03    7.8897e-03    
1.7120e+03    7.8225e-03    
1.7140e+03    7.7559e-03    
1.7160e+03    7.6898e-03    
1.7180e+03    7.6243e-03    
1.7200e+03    7.5593e-03    
1.7220e+03    7.4949e-03    
1.7240e+03    7.4310e-03    
1.7260e+03    7.3677e-03    
1.7280e+03    7.3049e-03    
1.7300e+03    7.2427e-03    
1.7320e+03    7.1810e-03    
1.7340e+03    7.1198e-03    
1.7360e+03    7.0591e-03    
1.7380e+03    6.9990e-03    
1.7400e+03    6.9393e-03    
1.7420e+03    6.8802e-03    
1.7440e+03    6.8216e-03    
1.7460e+03    6.7635e-03    
1.7480e+03    6.7058e-03    
1.7500e+03    6.6487e-03    
1.7520e+03    6.5920e-03    
1.7540e+03    6.5359e-03    
1.7560e+03    6.4802e-03    
1.7580e+03    6.4250e-03    
1.7600e+03    6.3702e-03    
1.7620e+03    6.3159e-03    
1.7640e+03    6.2621e-03    
1.7660e+03    6.2088e-03    
1.7680e+03    6.1559e-03    
1.7700e+03    6.1034e-03    
1.7720e+03    6.0514e-03    
1.7740e+03    5.9999e-03    
1.7760e+03    5.9487e-03    
1.7780e+03    5.8980e-03    
1.7800e+03    5.8478e-03    
1.7820e+03    5.7980e-03    
1.7840e+03    5.7486e-03    
1.7860e+03    5.6996e-03    
1.7880e+03    5.6510e-03    
1.7900e+03    5.6029e-03    
1.7920e+03    5.5551e-03    
1.7940e+03    5.5078e-03    
1.7960e+03    5.4609e-03    
1.7980e+03    5.4143e-03    
1.8000e+03    5.3682e-03    
1.8020e+03    5.3225e-03    
1.8040e+03    5.2771e-03    
1.8060e+03    5.2321e-03    
1.8080e+03    5.1876e-03    
1.8100e+03    5.1434e-03    
1.8120e+03    5.0995e-03    
1.8140e+03    5.0561e-03    
1.8160e+03    5.0130e-03    
1.8180e+03    4.9703e-03    
1.8200e+03    4.9279e-03    
1.8220e+03    4.8860e-03    
1.8240e+03    4.8443e-03    
1.8260e+03    4.8030e-03    
1.8280e+03    4.7621e-03    
1.8300e+03    4.7215e-03    
1.8320e+03    4.6813e-03    
1.8340e+03    4.6414e-03    
1.8360e+03    4.6019e-03    
1.8380e+03    4.5627e-03    
1.8400e+03    4.5238e-03    
1.8420e+03    4.4852e-03    
1.8440e+03    4.4470e-03    
1.8460e+03    4.4091e-03    
1.8480e+03    4.3716e-03    
1.8500e+03    4.3343e-03    
1.8520e+03    4.2974e-03    
1.8540e+03    4.2608e-03    
1.8560e+03    4.2245e-03    
1.8580e+03    4.1885e-03    
1.8600e+03    4.1528e-03    
1.8620e+03    4.1174e-03    
1.8640e+03    4.0823e-03    
1.8660e+03    4.0475e-03    
1.8680e+03    4.0130e-03    
1.8700e+03    3.9789e-03    
1.8720e+03    3.9450e-03    
1.8740e+03    3.9113e-03    
1.8760e+03    3.8780e-03    
1.8780e+03    3.8450e-03    
1.8800e+03    3.8122e-03    
1.8820e+03    3.7797e-03    
1.8840e+03    3.7475e-03    
1.8860e+03    3.7156e-03    
1.8880e+03    3.6839e-03    
1.8900e+03    3.6525e-03    
1.8920e+03    3.6214e-03    
1.8940e+03    3.5906e-03    
1.8960e+03    3.5600e-03    
1.8980e+03    3.5296e-03    
1.9000e+03    3.4996e-03    
1.9020e+03    3.4697e-03    
1.9040e+03    3.4402e-03    
1.9060e+03    3.4109e-03    
1.9080e+03    3.3818e-03    
1.9100e+03    3.3530e-03    
1.9120e+03    3.3244e-03    
1.9140e+03    3.2961e-03    
1.9160e+03    3.2680e-03    
1.9180e+03    3.2402e-03    
1.9200e+03    3.2126e-03    
1.9220e+03    3.1852e-03    
1.9240e+03    3.1580e-03    
1.9260e+03    3.1311e-03    
1.9280e+03    3.1045e-03    
1.9300e+03    3.0780e-03    
1.9320e+03    3.0518e-03    
1.9340e+03    3.0258e-03    
1.9360e+03    3.0000e-03    
1.9380e+03    2.9744e-03    
1.9400e+03    2.9491e-03    
1.9420e+03    2.9240e-03    
1.9440e+03    2.8990e-03    
1.9460e+03    2.8743e-03    
1.9480e+03    2.8499e-03    
1.9500e+03    2.8256e-03    
1.9520e+03    2.8015e-03    
1.9540e+03    2.7776e-03    
1.9560e+03    2.7540e-03    
1.9580e+03    2.7305e-03    
1.9600e+03    2.7072e-03    
1.9620e+03    2.6842e-03    
1.9640e+03    2.6613e-03    
1.9660e+03    2.6386e-03    
1.9680e+03    2.6161e-03    
1.9700e+03    2.5938e-03    
1.9720e+03    2.5717e-03    
1.9740e+03    2.5498e-03    
1.9760e+03    2.5281e-03    
1.9780e+03    2.5066e-03    
1.9800e+03    2.4852e-03    
1.9820e+03    2.4640e-03    
1.9840e+03    2.4430e-03    
1.9860e+03    2.4222e-03    
1.9880e+03    2.4016e-03    
1.9900e+03    2.3811e-03    
1.9920e+03    2.3608e-03    
1.9940e+03    2.3407e-03    
1.9960e+03    2.3208e-03    
1.9980e+03    2.3010e-03    
2.0000e+03    2.2814e-03    
2.0020e+03    2.2619e-03    
2.0040e+03    2.2427e-03    
2.0060e+03    2.2236e-03    
2.0080e+03    2.2046e-03    
2.0100e+03    2.1858e-03    
2.0120e+03    2.1672e-03    
2.0140e+03    2.1487e-03    
2.0160e+03    2.1304e-03    
2.0180e+03    2.1123e-03    
2.0200e+03    2.0943e-03    
2.0220e+03    2.0764e-03    
2.0240e+03    2.0587e-03    
2.0260e+03    2.0412e-03    
2.0280e+03    2.0238e-03    
2.0300e+03    2.0066e-03    
2.0320e+03    1.9895e-03    
2.0340e+03    1.9725e-03    
2.0360e+03    1.9557e-03    
2.0380e+03    1.9391e-03    
2.0400e+03    1.9225e-03    
2.0420e+03    1.9061e-03    
2.0440e+03    1.8899e-03    
2.0460e+03    1.8738e-03    
2.0480e+03    1.8578e-03    
2.0500e+03    1.8420e-03    
2.0520e+03    1.8263e-03    
2.0540e+03    1.8108e-03    
2.0560e+03    1.7953e-03    
2.0580e+03    1.7800e-03    
2.0600e+03    1.7649e-03    
2.0620e+03    1.7498e-03    
2.0640e+03    1.7349e-03    
2.0660e+03    1.7201e-03    
2.0680e+03    1.7055e-03    
2.0700e+03    1.6909e-03    
2.0720e+03    1.6765e-03    
2.0740e+03    1.6623e-03    
2.0760e+03    1.6481e-03    
2.0780e+03    1.6340e-03    
2.0800e+03    1.6201e-03    
2.0820e+03    1.6063e-03    
2.0840e+03    1.5926e-03    
2.0860e+03    1.5791e-03    
2.0880e+03    1.5656e-03    
2.0900e+03    1.5523e-03    
2.0920e+03    1.5390e-03    
2.0940e+03    1.5259e-03    
2.0960e+03    1.5129e-03    
2.0980e+03    1.5000e-03    
2.1000e+03    1.4873e-03    
2.1020e+03    1.4746e-03    
2.1040e+03    1.4620e-03    
2.1060e+03    1.4496e-03    
2.1080e+03    1.4372e-03    
2.1100e+03    1.4250e-03    
2.1120e+03    1.4128e-03    
2.1140e+03    1.4008e-03    
2.1160e+03    1.3888e-03    
2.1180e+03    1.3770e-03    
2.1200e+03    1.3653e-03    
2.1220e+03    1.3536e-03    
2.1240e+03    1.3421e-03    
2.1260e+03    1.3307e-03    
2.1280e+03    1.3193e-03    
2.1300e+03    1.3081e-03    
2.1320e+03    1.2970e-03    
2.1340e+03    1.2859e-03    
2.1360e+03    1.2749e-03    
2.1380e+03    1.2641e-03    
2.1400e+03    1.2533e-03    
2.1420e+03    1.2426e-03    
2.1440e+03    1.2320e-03    
2.1460e+03    1.2215e-03    
2.1480e+03    1.2111e-03    
2.1500e+03    1.2008e-03    
2.1520e+03    1.1906e-03    
2.1540e+03    1.1804e-03    
2.1560e+03    1.1704e-03    
2.1580e+03    1.1604e-03    
2.1600e+03    1.1505e-03    
2.1620e+03    1.1407e-03    
2.1640e+03    1.1310e-03    
2.1660e+03    1.1214e-03    
2.1680e+03    1.1118e-03    
2.1700e+03    1.1023e-03    
2.1720e+03    1.0929e-03    
2.1740e+03    1.0836e-03    
2.1760e+03    1.0744e-03    
2.1780e+03    1.0652e-03    
2.1800e+03    1.0562e-03    
2.1820e+03    1.0472e-03    
2.1840e+03    1.0382e-03    
2.1860e+03    1.0294e-03    
2.1880e+03    1.0206e-03    
2.1900e+03    1.0119e-03    
2.1920e+03    1.0033e-03    
2.1940e+03    9.9476e-04    
2.1960e+03    9.8629e-04    
2.1980e+03    9.7788e-04    
2.2000e+03    9.6955e-04    
2.2020e+03    9.6129e-04    
2.2040e+03    9.5310e-04    
2.2060e+03    9.4498e-04    
2.2080e+03    9.3693e-04    
2.2100e+03    9.2894e-04    
2.2120e+03    9.2103e-04    
2.2140e+03    9.1318e-04    
2.2160e+03    9.0540e-04    
2.2180e+03    8.9769e-04    
2.2200e+03    8.9004e-04    
2.2220e+03    8.8245e-04    
2.2240e+03    8.7493e-04    
2.2260e+03    8.6748e-04    
2.2280e+03    8.6009e-04    
2.2300e+03    8.5276e-04    
2.2320e+03    8.4549e-04    
2.2340e+03    8.3829e-04    
2.2360e+03    8.3115e-04    
2.2380e+03    8.2406e-04    
2.2400e+03    8.1704e-04    
2.2420e+03    8.1008e-04    
2.2440e+03    8.0318e-04    
2.2460e+03    7.9634e-04    
2.2480e+03    7.8955e-04    
2.2500e+03    7.8282e-04    
2.2520e+03    7.7615e-04    
2.2540e+03    7.6954e-04    
2.2560e+03    7.6298e-04    
2.2580e+03    7.5648e-04    
2.2600e+03    7.5004e-04    
2.2620e+03    7.4365e-04    
2.2640e+03    7.3731e-04    
2.2660e+03    7.3103e-04    
2.2680e+03    7.2480e-04    
2.2700e+03    7.1862e-04    
2.2720e+03    7.1250e-04    
2.2740e+03    7.0643e-04    
2.2760e+03    7.0041e-04    
2.2780e+03    6.9444e-04    
2.2800e+03    6.8852e-04    
2.2820e+03    6.8266e-04    
2.2840e+03    6.7684e-04    
2.2860e+03    6.7107e-04    
2.2880e+03    6.6536e-04    
2.2900e+03    6.5969e-04    
2.2920e+03    6.5407e-04    
2.2940e+03    6.4849e-04    
2.2960e+03    6.4297e-04    
2.2980e+03    6.3749e-04    
2.3000e+03    6.3206e-04    
2.3020e+03    6.2667e-04    
2.3040e+03    6.2133e-04    
2.3060e+03    6.1604e-04    
2.3080e+03    6.1079e-04    
2.3100e+03    6.0559e-04    
2.3120e+03    6.0043e-04    
2.3140e+03    5.9531e-04    
2.3160e+03    5.9024e-04    
2.3180e+03    5.8521e-04    
2.3200e+03    5.8022e-04    
2.3220e+03    5.7528e-04    
2.3240e+03    5.7038e-04    
2.3260e+03    5.6552e-04    
2.3280e+03    5.6070e-04    
2.3300e+03    5.5592e-04    
2.3320e+03    5.5118e-04    
2.3340e+03    5.4649e-04    
2.3360e+03    5.4183e-04    
2.3380e+03    5.3721e-04    
2.3400e+03    5.3264e-04    
2.3420e+03    5.2810e-04    
2.3440e+03    5.2360e-04    
2.3460e+03    5.1914e-04    
2.3480e+03    5.1471e-04    
2.3500e+03    5.1033e-04    
2.3520e+03    5.0598e-04    
2.3540e+03    5.0167e-04    
2.3560e+03    4.9739e-04    
2.3580e+03    4.9316e-04    
2.3600e+03    4.8895e-04    
2.3620e+03    4.8479e-04    
2.3640e+03    4.8066e-04    
2.3660e+03    4.7656e-04    
2.3680e+03    4.7250e-04    
2.3700e+03    4.6848e-04    
2.3720e+03    4.6448e-04    
2.3740e+03    4.6053e-04    
2.3760e+03    4.5660e-04    
2.3780e+03    4.5271e-04    
2.3800e+03    4.4885e-04    
2.3820e+03    4.4503e-04    
2.3840e+03    4.4124e-04    
2.3860e+03    4.3748e-04    
2.3880e+03    4.3375e-04    
2.3900e+03    4.3006e-04    
2.3920e+03    4.2639e-04    
2.3940e+03    4.2276e-04    
2.3960e+03    4.1916e-04    
2.3980e+03    4.1558e-04    
2.4000e+03    4.1204e-04    
2.4020e+03    4.0853e-04    
2.4040e+03    4.0505e-04    
2.4060e+03    4.0160e-04    
2.4080e+03    3.9818e-04    
2.4100e+03    3.9479e-04    
2.4120e+03    3.9142e-04    
2.4140e+03    3.8809e-04    
2.4160e+03    3.8478e-04    
2.4180e+03    3.8150e-04    
2.4200e+03    3.7825e-04    
2.4220e+03    3.7503e-04    
2.4240e+03    3.7183e-04    
2.4260e+03    3.6866e-04    
2.4280e+03    3.6552e-04    
2.4300e+03    3.6241e-04    
2.4320e+03    3.5932e-04    
2.4340e+03    3.5626e-04    
2.4360e+03    3.5322e-04    
2.4380e+03    3.5021e-04    
2.4400e+03    3.4723e-04    
2.4420e+03    3.4427e-04    
2.4440e+03    3.4134e-04    
2.4460e+03    3.3843e-04    
2.4480e+03    3.3555e-04    
2.4500e+03    3.3269e-04    
2.4520e+03    3.2985e-04    
2.4540e+03    3.2704e-04    
2.4560e+03    3.2426e-04    
2.4580e+03    3.2149e-04    
2.4600e+03    3.1875e-04    
2.4620e+03    3.1604e-04    
2.4640e+03    3.1334e-04    
2.4660e+03    3.1067e-04    
2.4680e+03    3.0803e-04    
2.4700e+03    3.0540e-04    
2.4720e+03    3.0280e-04    
2.4740e+03    3.0022e-04    
2.4760e+03    2.9766e-04    
2.4780e+03    2.9513e-04    
2.4800e+03    2.9261e-04    
2.4820e+03    2.9012e-04    
2.4840e+03    2.8765e-04    
2.4860e+03    2.8520e-04    
2.4880e+03    2.8277e-04    
2.4900e+03    2.8036e-04    
2.4920e+03    2.7797e-04    
2.4940e+03    2.7560e-04    
2.4960e+03    2.7325e-04    
2.4980e+03    2.7092e-04    
2.5000e+03    2.6861e-04    
2.5020e+03    2.6633e-04    
2.5040e+03    2.6406e-04    
2.5060e+03    2.6181e-04    
2.5080e+03    2.5958e-04    
2.5100e+03    2.5736e-04    
2.5120e+03    2.5517e-04    
2.5140e+03    2.5300e-04    
2.5160e+03    2.5084e-04    
2.5180e+03    2.4870e-04    
2.5200e+03    2.4658e-04    
2.5220e+03    2.4448e-04    
2.5240e+03    2.4240e-04    
2.5260e+03    2.4034e-04    
2.5280e+03    2.3829e-04    
2.5300e+03    2.3626e-04    
2.5320e+03    2.3424e-04    
2.5340e+03    2.3225e-04    
2.5360e+03    2.3027e-04    
2.5380e+03    2.2831e-04    
2.5400e+03    2.2636e-04    
2.5420e+03    2.2443e-04    
2.5440e+03    2.2252e-04    
2.5460e+03    2.2062e-04    
2.5480e+03    2.1875e-04    
2.5500e+03    2.1688e-04    
2.5520e+03    2.1503e-04    
2.5540e+03    2.1320e-04    
2.5560e+03    2.1138e-04    
2.5580e+03    2.0958e-04    
2.5600e+03    2.0780e-04    
2.5620e+03    2.0603e-04    
2.5640e+03    2.0427e-04    
2.5660e+03    2.0253e-04    
2.5680e+03    2.0081e-04    
2.5700e+03    1.9909e-04    
2.5720e+03    1.9740e-04    
2.5740e+03    1.9572e-04    
2.5760e+03    1.9405e-04    
2.5780e+03    1.9240e-04    
2.5800e+03    1.9076e-04    
2.5820e+03    1.8913e-04    
2.5840e+03    1.8752e-04    
2.5860e+03    1.8592e-04    
2.5880e+03    1.8434e-04    
2.5900e+03    1.8277e-04    
2.5920e+03    1.8121e-04    
2.5940e+03    1.7967e-04    
2.5960e+03    1.7813e-04    
2.5980e+03    1.7662e-04    
2.6000e+03    1.7511e-04    
2.6020e+03    1.7362e-04    
2.6040e+03    1.7214e-04    
2.6060e+03    1.7067e-04    
2.6080e+03    1.6922e-04    
2.6100e+03    1.6778e-04    
2.6120e+03    1.6635e-04    
2.6140e+03    1.6493e-04    
2.6160e+03    1.6353e-04    
2.6180e+03    1.6213e-04    
2.6200e+03    1.6075e-04    
2.6220e+03    1.5938e-04    
2.6240e+03    1.5802e-04    
2.6260e+03    1.5668e-04    
2.6280e+03    1.5534e-04    
2.6300e+03    1.5402e-04    
2.6320e+03    1.5271e-04    
2.6340e+03    1.5140e-04    
2.6360e+03    1.5011e-04    
2.6380e+03    1.4884e-04    
2.6400e+03    1.4757e-04    
2.6420e+03    1.4631e-04    
2.6440e+03    1.4506e-04    
2.6460e+03    1.4383e-04    
2.6480e+03    1.4260e-04    
2.6500e+03    1.4139e-04    
2.6520e+03    1.4018e-04    
2.6540e+03    1.3899e-04    
2.6560e+03    1.3780e-04    
2.6580e+03    1.3663e-04    
2.6600e+03    1.3546e-04    
2.6620e+03    1.3431e-04    
2.6640e+03    1.3317e-04    
2.6660e+03    1.3203e-04    
2.6680e+03    1.3091e-04    
2.6700e+03    1.2979e-04    
2.6720e+03    1.2869e-04    
2.6740e+03    1.2759e-04    
2.6760e+03    1.2650e-04    
2.6780e+03    1.2542e-04    
2.6800e+03    1.2436e-04    
2.6820e+03    1.2330e-04    
2.6840e+03    1.2225e-04    
2.6860e+03    1.2120e-04    
2.6880e+03    1.2017e-04    
2.6900e+03    1.1915e-04    
2.6920e+03    1.1813e-04    
2.6940e+03    1.1713e-04    
2.6960e+03    1.1613e-04    
2.6980e+03    1.1514e-04    
2.7000e+03    1.1416e-04    
2.7020e+03    1.1318e-04    
2.7040e+03    1.1222e-04    
2.7060e+03    1.1126e-04    
2.7080e+03    1.1032e-04    
2.7100e+03    1.0938e-04    
2.7120e+03    1.0844e-04    
2.7140e+03    1.0752e-04    
2.7160e+03    1.0660e-04    
2.7180e+03    1.0570e-04    
2.7200e+03    1.0479e-04    
2.7220e+03    1.0390e-04    
2.7240e+03    1.0302e-04    
2.7260e+03    1.0214e-04    
2.7280e+03    1.0127e-04    
2.7300e+03    1.0041e-04    
2.7320e+03    9.9550e-05    
2.7340e+03    9.8702e-05    
2.7360e+03    9.7861e-05    
2.7380e+03    9.7027e-05    
2.7400e+03    9.6200e-05    
2.7420e+03    9.5381e-05    
2.7440e+03    9.4568e-05    
2.7460e+03    9.3762e-05    
2.7480e+03    9.2963e-05    
2.7500e+03    9.2171e-05    
2.7520e+03    9.1386e-05    
2.7540e+03    9.0607e-05    
2.7560e+03    8.9835e-05    
2.7580e+03    8.9070e-05    
2.7600e+03    8.8311e-05    
2.7620e+03    8.7558e-05    
2.7640e+03    8.6812e-05    
2.7660e+03    8.6072e-05    
2.7680e+03    8.5339e-05    
2.7700e+03    8.4612e-05    
2.7720e+03    8.3891e-05    
2.7740e+03    8.3176e-05    
2.7760e+03    8.2468e-05    
2.7780e+03    8.1765e-05    
2.7800e+03    8.1068e-05    
2.7820e+03    8.0377e-05    
2.7840e+03    7.9693e-05    
2.7860e+03    7.9014e-05    
2.7880e+03    7.8340e-05    
2.7900e+03    7.7673e-05    
2.7920e+03    7.7011e-05    
2.7940e+03    7.6355e-05    
2.7960e+03    7.5704e-05    
2.7980e+03    7.5059e-05    
2.8000e+03    7.4420e-05    
2.8020e+03    7.3786e-05    
2.8040e+03    7.3157e-05    
2.8060e+03    7.2534e-05    
2.8080e+03    7.1916e-05    
2.8100e+03    7.1303e-05    
2.8120e+03    7.0695e-05    
2.8140e+03    7.0093e-05    
2.8160e+03    6.9496e-05    
2.8180e+03    6.8903e-05    
2.8200e+03    6.8316e-05    
2.8220e+03    6.7734e-05    
2.8240e+03    6.7157e-05    
2.8260e+03    6.6585e-05    
2.8280e+03    6.6018e-05    
2.8300e+03    6.5455e-05    
2.8320e+03    6.4897e-05    
2.8340e+03    6.4344e-05    
2.8360e+03    6.3796e-05    
2.8380e+03    6.3253e-05    
2.8400e+03    6.2714e-05    
2.8420e+03    6.2179e-05    
2.8440e+03    6.1650e-05    
2.8460e+03    6.1124e-05    
2.8480e+03    6.0603e-05    
2.8500e+03    6.0087e-05    
2.8520e+03    5.9575e-05    
2.8540e+03    5.9067e-05    
2.8560e+03    5.8564e-05    
2.8580e+03    5.8065e-05    
2.8600e+03    5.7570e-05    
2.8620e+03    5.7080e-05    
2.8640e+03    5.6594e-05    
2.8660e+03    5.6111e-05    
2.8680e+03    5.5633e-05    
2.8700e+03    5.5159e-05    
2.8720e+03    5.4689e-05    
2.8740e+03    5.4223e-05    
2.8760e+03    5.3761e-05    
2.8780e+03    5.3303e-05    
2.8800e+03    5.2849e-05    
2.8820e+03    5.2399e-05    
2.8840e+03    5.1952e-05    
2.8860e+03    5.1510e-05    
2.8880e+03    5.1071e-05    
2.8900e+03    5.0636e-05    
2.8920e+03    5.0204e-05    
2.8940e+03    4.9776e-05    
2.8960e+03    4.9352e-05    
2.8980e+03    4.8932e-05    
2.9000e+03    4.8515e-05    
2.9020e+03    4.8101e-05    
2.9040e+03    4.7692e-05    
2.9060e+03    4.7285e-05    
2.9080e+03    4.6882e-05    
2.9100e+03    4.6483e-05    
2.9120e+03    4.6087e-05    
2.9140e+03    4.5694e-05    
2.9160e+03    4.5305e-05    
2.9180e+03    4.4919e-05    
2.9200e+03    4.4536e-05    
2.9220e+03    4.4157e-05    
2.9240e+03    4.3780e-05    
2.9260e+03    4.3407e-05    
2.9280e+03    4.3037e-05    
2.9300e+03    4.2671e-05    
2.9320e+03    4.2307e-05    
2.9340e+03    4.1947e-05    
2.9360e+03    4.1589e-05    
2.9380e+03    4.1235e-05    
2.9400e+03    4.0884e-05    
2.9420e+03    4.0535e-05    
2.9440e+03    4.0190e-05    
2.9460e+03    3.9847e-05    
2.9480e+03    3.9508e-05    
2.9500e+03    3.9171e-05    
2.9520e+03    3.8837e-05    
2.9540e+03    3.8507e-05    
2.9560e+03    3.8178e-05    
2.9580e+03    3.7853e-05    
2.9600e+03    3.7531e-05    
2.9620e+03    3.7211e-05    
2.9640e+03    3.6894e-05    
2.9660e+03    3.6579e-05    
2.9680e+03    3.6268e-05    
2.9700e+03    3.5959e-05    
2.9720e+03    3.5652e-05    
2.9740e+03    3.5349e-05    
2.9760e+03    3.5047e-05    
2.9780e+03    3.4749e-05    
2.9800e+03    3.4453e-05    
2.9820e+03    3.4159e-05    
2.9840e+03    3.3868e-05    
2.9860e+03    3.3579e-05    
2.9880e+03    3.3293e-05    
2.9900e+03    3.3010e-05    
2.9920e+03    3.2728e-05    
2.9940e+03    3.2450e-05    
2.9960e+03    3.2173e-05    
2.9980e+03    3.1899e-05    
3.0000e+03    3.1627e-05    
3.0020e+03    3.1358e-05    
3.0040e+03    3.1091e-05    
3.0060e+03    3.0826e-05    
3.0080e+03    3.0563e-05    
3.0100e+03    3.0303e-05    
3.0120e+03    3.0044e-05    
3.0140e+03    2.9788e-05    
3.0160e+03    2.9535e-05    
3.0180e+03    2.9283e-05    
3.0200e+03    2.9033e-05    
3.0220e+03    2.8786e-05    
3.0240e+03    2.8541e-05    
3.0260e+03    2.8298e-05    
3.0280e+03    2.8056e-05    
3.0300e+03    2.7817e-05    
3.0320e+03    2.7580e-05    
3.0340e+03    2.7345e-05    
3.0360e+03    2.7112e-05    
3.0380e+03    2.6881e-05    
3.0400e+03    2.6652e-05    
3.0420e+03    2.6425e-05    
3.0440e+03    2.6200e-05    
3.0460e+03    2.5977e-05    
3.0480e+03    2.5755e-05    
3.0500e+03    2.5536e-05    
3.0520e+03    2.5318e-05    
3.0540e+03    2.5103e-05    
3.0560e+03    2.4889e-05    
3.0580e+03    2.4677e-05    
3.0600e+03    2.4467e-05    
3.0620e+03    2.4258e-05    
3.0640e+03    2.4051e-05    
3.0660e+03    2.3846e-05    
3.0680e+03    2.3643e-05    
3.0700e+03    2.3442e-05    
3.0720e+03    2.3242e-05    
3.0740e+03    2.3044e-05    
3.0760e+03    2.2848e-05    
3.0780e+03    2.2653e-05    
3.0800e+03    2.2460e-05    
3.0820e+03    2.2269e-05    
3.0840e+03    2.2079e-05    
3.0860e+03    2.1891e-05    
3.0880e+03    2.1704e-05    
3.0900e+03    2.1519e-05    
3.0920e+03    2.1336e-05    
3.0940e+03    2.1154e-05    
3.0960e+03    2.0974e-05    
3.0980e+03    2.0795e-05    
3.1000e+03    2.0618e-05    
3.1020e+03    2.0442e-05    
3.1040e+03    2.0268e-05    
3.1060e+03    2.0095e-05    
3.1080e+03    1.9924e-05    
3.1100e+03    1.9754e-05    
3.1120e+03    1.9586e-05    
3.1140e+03    1.9419e-05    
3.1160e+03    1.9254e-05    
3.1180e+03    1.9090e-05    
3.1200e+03    1.8927e-05    
3.1220e+03    1.8766e-05    
3.1240e+03    1.8606e-05    
3.1260e+03    1.8447e-05    
3.1280e+03    1.8290e-05    
3.1300e+03    1.8134e-05    
3.1320e+03    1.7980e-05    
3.1340e+03    1.7827e-05    
3.1360e+03    1.7675e-05    
3.1380e+03    1.7524e-05    
3.1400e+03    1.7375e-05    
3.1420e+03    1.7227e-05    
3.1440e+03    1.7080e-05    
3.1460e+03    1.6934e-05    
3.1480e+03    1.6790e-05    
3.1500e+03    1.6647e-05    
3.1520e+03    1.6505e-05    
3.1540e+03    1.6365e-05    
3.1560e+03    1.6225e-05    
3.1580e+03    1.6087e-05    
3.1600e+03    1.5950e-05    
3.1620e+03    1.5814e-05    
3.1640e+03    1.5679e-05    
3.1660e+03    1.5546e-05    
3.1680e+03    1.5413e-05    
3.1700e+03    1.5282e-05    
3.1720e+03    1.5152e-05    
3.1740e+03    1.5023e-05    
3.1760e+03    1.4895e-05    
3.1780e+03    1.4768e-05    
3.1800e+03    1.4642e-05    
3.1820e+03    1.4517e-05    
3.1840e+03    1.4393e-05    
3.1860e+03    1.4271e-05    
3.1880e+03    1.4149e-05    
3.1900e+03    1.4029e-05    
3.1920e+03    1.3909e-05    
3.1940e+03    1.3791e-05    
3.1960e+03    1.3673e-05    
3.1980e+03    1.3557e-05    
3.2000e+03    1.3441e-05    
3.2020e+03    1.3327e-05    
3.2040e+03    1.3213e-05    
3.2060e+03    1.3100e-05    
3.2080e+03    1.2989e-05    
3.2100e+03    1.2878e-05    
3.2120e+03    1.2768e-05    
3.2140e+03    1.2660e-05    
3.2160e+03    1.2552e-05    
3.2180e+03    1.2445e-05    
3.2200e+03    1.2339e-05    
3.2220e+03    1.2234e-05    
3.2240e+03    1.2129e-05    
3.2260e+03    1.2026e-05    
3.2280e+03    1.1924e-05    
3.2300e+03    1.1822e-05    
3.2320e+03    1.1721e-05    
3.2340e+03    1.1621e-05    
3.2360e+03    1.1522e-05    
3.2380e+03    1.1424e-05    
3.2400e+03    1.1327e-05    
3.2420e+03    1.1230e-05    
3.2440e+03    1.1135e-05    
3.2460e+03    1.1040e-05    
3.2480e+03    1.0946e-05    
3.2500e+03    1.0852e-05    
3.2520e+03    1.0760e-05    
3.2540e+03    1.0668e-05    
3.2560e+03    1.0577e-05    
3.2580e+03    1.0487e-05    
3.2600e+03    1.0398e-05    
3.2620e+03    1.0309e-05    
3.2640e+03    1.0221e-05    
3.2660e+03    1.0134e-05    
3.2680e+03    1.0048e-05    
3.2700e+03    9.9624e-06    
3.2720e+03    9.8775e-06    
3.2740e+03    9.7933e-06    
3.2760e+03    9.7099e-06    
3.2780e+03    9.6272e-06    
3.2800e+03    9.5451e-06    
3.2820e+03    9.4638e-06    
3.2840e+03    9.3832e-06    
3.2860e+03    9.3032e-06    
3.2880e+03    9.2239e-06    
3.2900e+03    9.1454e-06    
3.2920e+03    9.0674e-06    
3.2940e+03    8.9902e-06    
3.2960e+03    8.9136e-06    
3.2980e+03    8.8376e-06    
3.3000e+03    8.7623e-06    
3.3020e+03    8.6877e-06    
3.3040e+03    8.6136e-06    
3.3060e+03    8.5402e-06    
3.3080e+03    8.4675e-06    
3.3100e+03    8.3953e-06    
3.3120e+03    8.3238e-06    
3.3140e+03    8.2529e-06    
3.3160e+03    8.1826e-06    
3.3180e+03    8.1128e-06    
3.3200e+03    8.0437e-06    
3.3220e+03    7.9752e-06    
3.3240e+03    7.9072e-06    
3.3260e+03    7.8398e-06    
3.3280e+03    7.7730e-06    
3.3300e+03    7.7068e-06    
3.3320e+03    7.6412e-06    
3.3340e+03    7.5760e-06    
3.3360e+03    7.5115e-06    
3.3380e+03    7.4475e-06    
3.3400e+03    7.3840e-06    
3.3420e+03    7.3211e-06    
3.3440e+03    7.2587e-06    
3.3460e+03    7.1969e-06    
3.3480e+03    7.1356e-06    
3.3500e+03    7.0748e-06    
3.3520e+03    7.0145e-06    
3.3540e+03    6.9547e-06    
3.3560e+03    6.8955e-06    
3.3580e+03    6.8367e-06    
3.3600e+03    6.7785e-06    
3.3620e+03    6.7207e-06    
3.3640e+03    6.6634e-06    
3.3660e+03    6.6067e-06    
3.3680e+03    6.5504e-06    
3.3700e+03    6.4946e-06    
3.3720e+03    6.4392e-06    
3.3740e+03    6.3844e-06    
3.3760e+03    6.3300e-06    
3.3780e+03    6.2760e-06    
3.3800e+03    6.2225e-06    
3.3820e+03    6.1695e-06    
3.3840e+03    6.1170e-06    
3.3860e+03    6.0648e-06    
3.3880e+03    6.0132e-06    
3.3900e+03    5.9619e-06    
3.3920e+03    5.9111e-06    
3.3940e+03    5.8608e-06    
3.3960e+03    5.8108e-06    
3.3980e+03    5.7613e-06    
3.4000e+03    5.7122e-06    
3.4020e+03    5.6636e-06    
3.4040e+03    5.6153e-06    
3.4060e+03    5.5675e-06    
3.4080e+03    5.5200e-06    
3.4100e+03    5.4730e-06    
3.4120e+03    5.4264e-06    
3.4140e+03    5.3801e-06    
3.4160e+03    5.3343e-06    
3.4180e+03    5.2888e-06    
3.4200e+03    5.2438e-06    
3.4220e+03    5.1991e-06    
3.4240e+03    5.1548e-06    
3.4260e+03    5.1109e-06    
3.4280e+03    5.0673e-06    
3.4300e+03    5.0241e-06    
3.4320e+03    4.9813e-06    
3.4340e+03    4.9389e-06    
3.4360e+03    4.8968e-06    
3.4380e+03    4.8551e-06    
3.4400e+03    4.8137e-06    
3.4420e+03    4.7727e-06    
3.4440e+03    4.7320e-06    
3.4460e+03    4.6917e-06    
3.4480e+03    4.6517e-06    
3.4500e+03    4.6121e-06    
3.4520e+03    4.5728e-06    
3.4540e+03    4.5338e-06    
3.4560e+03    4.4952e-06    
3.4580e+03    4.4569e-06    
3.4600e+03    4.4189e-06    
3.4620e+03    4.3813e-06    
3.4640e+03    4.3439e-06    
3.4660e+03    4.3069e-06    
3.4680e+03    4.2702e-06    
3.4700e+03    4.2339e-06    
3.4720e+03    4.1978e-06    
3.4740e+03    4.1620e-06    
3.4760e+03    4.1265e-06    
3.4780e+03    4.0914e-06    
3.4800e+03    4.0565e-06    
3.4820e+03    4.0220e-06    
3.4840e+03    3.9877e-06    
3.4860e+03    3.9537e-06    
3.4880e+03    3.9200e-06    
3.4900e+03    3.8866e-06    
3.4920e+03    3.8535e-06    
3.4940e+03    3.8207e-06    
3.4960e+03    3.7881e-06    
3.4980e+03    3.7558e-06    
3.5000e+03    3.7238e-06    
3.5020e+03    3.6921e-06    
3.5040e+03    3.6607e-06    
3.5060e+03    3.6295e-06    
3.5080e+03    3.5985e-06    
3.5100e+03    3.5679e-06    
3.5120e+03    3.5375e-06    
3.5140e+03    3.5073e-06    
3.5160e+03    3.4775e-06    
3.5180e+03    3.4478e-06    
3.5200e+03    3.4184e-06    
3.5220e+03    3.3893e-06    
3.5240e+03    3.3604e-06    
3.5260e+03    3.3318e-06    
3.5280e+03    3.3034e-06    
3.5300e+03    3.2753e-06    
3.5320e+03    3.2474e-06    
3.5340e+03    3.2197e-06    
3.5360e+03    3.1923e-06    
3.5380e+03    3.1651e-06    
3.5400e+03    3.1381e-06    
3.5420e+03    3.1114e-06    
3.5440e+03    3.0848e-06    
3.5460e+03    3.0586e-06    
3.5480e+03    3.0325e-06    
3.5500e+03    3.0067e-06    
3.5520e+03    2.9810e-06    
3.5540e+03    2.9556e-06    
3.5560e+03    2.9305e-06    
3.5580e+03    2.9055e-06    
3.5600e+03    2.8807e-06    
3.5620e+03    2.8562e-06    
3.5640e+03    2.8319e-06    
3.5660e+03    2.8077e-06    
3.5680e+03    2.7838e-06    
3.5700e+03    2.7601e-06    
3.5720e+03    2.7366e-06    
3.5740e+03    2.7132e-06    
3.5760e+03    2.6901e-06    
3.5780e+03    2.6672e-06    
3.5800e+03    2.6445e-06    
3.5820e+03    2.6220e-06    
3.5840e+03    2.5996e-06    
3.5860e+03    2.5775e-06    
3.5880e+03    2.5555e-06    
3.5900e+03    2.5337e-06    
3.5920e+03    2.5121e-06    
3.5940e+03    2.4907e-06    
3.5960e+03    2.4695e-06    
3.5980e+03    2.4485e-06    
3.6000e+03    2.4276e-06    
3.6020e+03    2.4069e-06    
3.6040e+03    2.3864e-06    
3.6060e+03    2.3661e-06    
3.6080e+03    2.3459e-06    
3.6100e+03    2.3259e-06    
3.6120e+03    2.3061e-06    
3.6140e+03    2.2865e-06    
3.6160e+03    2.2670e-06    
3.6180e+03    2.2477e-06    
3.6200e+03    2.2285e-06    
3.6220e+03    2.2095e-06    
3.6240e+03    2.1907e-06    
3.6260e+03    2.1720e-06    
3.6280e+03    2.1535e-06    
3.6300e+03    2.1352e-06    
3.6320e+03    2.1170e-06    
3.6340e+03    2.0989e-06    
3.6360e+03    2.0811e-06    
3.6380e+03    2.0633e-06    
3.6400e+03    2.0458e-06    
3.6420e+03    2.0283e-06    
3.6440e+03    2.0110e-06    
3.6460e+03    1.9939e-06    
3.6480e+03    1.9769e-06    
3.6500e+03    1.9601e-06    
3.6520e+03    1.9434e-06    
3.6540e+03    1.9268e-06    
3.6560e+03    1.9104e-06    
3.6580e+03    1.8941e-06    
3.6600e+03    1.8780e-06    
3.6620e+03    1.8620e-06    
3.6640e+03    1.8461e-06    
3.6660e+03    1.8304e-06    
3.6680e+03    1.8148e-06    
3.6700e+03    1.7993e-06    
3.6720e+03    1.7840e-06    
3.6740e+03    1.7688e-06    
3.6760e+03    1.7537e-06    
3.6780e+03    1.7388e-06    
3.6800e+03    1.7240e-06    
3.6820e+03    1.7093e-06    
3.6840e+03    1.6947e-06    
3.6860e+03    1.6803e-06    
3.6880e+03    1.6660e-06    
3.6900e+03    1.6518e-06    
3.6920e+03    1.6377e-06    
3.6940e+03    1.6237e-06    
3.6960e+03    1.6099e-06    
3.6980e+03    1.5962e-06    
3.7000e+03    1.5826e-06    
3.7020e+03    1.5691e-06    
3.7040e+03    1.5557e-06    
3.7060e+03    1.5425e-06    
3.7080e+03    1.5293e-06    
3.7100e+03    1.5163e-06    
3.7120e+03    1.5034e-06    
3.7140e+03    1.4906e-06    
3.7160e+03    1.4779e-06    
3.7180e+03    1.4653e-06    
3.7200e+03    1.4528e-06    
3.7220e+03    1.4404e-06    
3.7240e+03    1.4281e-06    
3.7260e+03    1.4160e-06    
3.7280e+03    1.4039e-06    
3.7300e+03    1.3919e-06    
3.7320e+03    1.3801e-06    
3.7340e+03    1.3683e-06    
3.7360e+03    1.3567e-06    
3.7380e+03    1.3451e-06    
3.7400e+03    1.3336e-06    
3.7420e+03    1.3223e-06    
3.7440e+03    1.3110e-06    
3.7460e+03    1.2998e-06    
3.7480e+03    1.2888e-06    
3.7500e+03    1.2778e-06    
3.7520e+03    1.2669e-06    
3.7540e+03    1.2561e-06    
3.7560e+03    1.2454e-06    
3.7580e+03    1.2348e-06    
3.7600e+03    1.2243e-06    
3.7620e+03    1.2138e-06    
3.7640e+03    1.2035e-06    
3.7660e+03    1.1932e-06    
3.7680e+03    1.1831e-06    
3.7700e+03    1.1730e-06    
3.7720e+03    1.1630e-06    
3.7740e+03    1.1531e-06    
3.7760e+03    1.1433e-06    
3.7780e+03    1.1335e-06    
3.7800e+03    1.1239e-06    
3.7820e+03    1.1143e-06    
3.7840e+03    1.1048e-06    
3.7860e+03    1.0954e-06    
3.7880e+03    1.0860e-06    
3.7900e+03    1.0768e-06    
3.7920e+03    1.0676e-06    
3.7940e+03    1.0585e-06    
3.7960e+03    1.0495e-06    
3.7980e+03    1.0406e-06    
3.8000e+03    1.0317e-06    
3.8020e+03    1.0229e-06    
3.8040e+03    1.0142e-06    
3.8060e+03    1.0055e-06    
3.8080e+03    9.9698e-07    
3.8100e+03    9.8848e-07    
3.8120e+03    9.8006e-07    
3.8140e+03    9.7171e-07    
3.8160e+03    9.6343e-07    
3.8180e+03    9.5522e-07    
3.8200e+03    9.4708e-07    
3.8220e+03    9.3901e-07    
3.8240e+03    9.3101e-07    
3.8260e+03    9.2308e-07    
3.8280e+03    9.1521e-07    
3.8300e+03    9.0742e-07    
3.8320e+03    8.9968e-07    
3.8340e+03    8.9202e-07    
3.8360e+03    8.8442e-07    
3.8380e+03    8.7688e-07    
3.8400e+03    8.6941e-07    
3.8420e+03    8.6200e-07    
3.8440e+03    8.5466e-07    
3.8460e+03    8.4738e-07    
3.8480e+03    8.4016e-07    
3.8500e+03    8.3300e-07    
3.8520e+03    8.2590e-07    
3.8540e+03    8.1886e-07    
3.8560e+03    8.1189e-07    
3.8580e+03    8.0497e-07    
3.8600e+03    7.9811e-07    
3.8620e+03    7.9131e-07    
3.8640e+03    7.8457e-07    
3.8660e+03    7.7788e-07    
3.8680e+03    7.7125e-07    
3.8700e+03    7.6468e-07    
3.8720e+03    7.5817e-07    
3.8740e+03    7.5171e-07    
3.8760e+03    7.4530e-07    
3.8780e+03    7.3895e-07    
3.8800e+03    7.3266e-07    
3.8820e+03    7.2641e-07    
3.8840e+03    7.2022e-07    
3.8860e+03    7.1409e-07    
3.8880e+03    7.0800e-07    
3.8900e+03    7.0197e-07    
3.8920e+03    6.9599e-07    
3.8940e+03    6.9006e-07    
3.8960e+03    6.8418e-07    
3.8980e+03    6.7835e-07    
3.9000e+03    6.7257e-07    
3.9020e+03    6.6684e-07    
3.9040e+03    6.6116e-07    
3.9060e+03    6.5552e-07    
3.9080e+03    6.4994e-07    
3.9100e+03    6.4440e-07    
3.9120e+03    6.3891e-07    
3.9140e+03    6.3347e-07    
3.9160e+03    6.2807e-07    
3.9180e+03    6.2272e-07    
3.9200e+03    6.1741e-07    
3.9220e+03    6.1215e-07    
3.9240e+03    6.0693e-07    
3.9260e+03    6.0176e-07    
3.9280e+03    5.9664e-07    
3.9300e+03    5.9155e-07    
3.9320e+03    5.8651e-07    
3.9340e+03    5.8151e-07    
3.9360e+03    5.7656e-07    
3.9380e+03    5.7165e-07    
3.9400e+03    5.6678e-07    
3.9420e+03    5.6195e-07    
3.9440e+03    5.5716e-07    
3.9460e+03    5.5241e-07    
3.9480e+03    5.4770e-07    
3.9500e+03    5.4304e-07    
3.9520e+03    5.3841e-07    
3.9540e+03    5.3382e-07    
3.9560e+03    5.2927e-07    
3.9580e+03    5.2477e-07    
3.9600e+03    5.2029e-07    
3.9620e+03    5.1586e-07    
3.9640e+03    5.1147e-07    
3.9660e+03    5.0711e-07    
3.9680e+03    5.0279e-07    
3.9700e+03    4.9850e-07    
3.9720e+03    4.9426e-07    
3.9740e+03    4.9004e-07    
3.9760e+03    4.8587e-07    
3.9780e+03    4.8173e-07    
3.9800e+03    4.7762e-07    
3.9820e+03    4.7355e-07    
3.9840e+03    4.6952e-07    
3.9860e+03    4.6552e-07    
3.9880e+03    4.6155e-07    
3.9900e+03    4.5762e-07    
3.9920e+03    4.5372e-07    
3.9940e+03    4.4985e-07    
3.9960e+03    4.4602e-07    
3.9980e+03    4.4222e-07    
4.0000e+03    4.3845e-07    
4.0020e+03    4.3472e-07    
4.0040e+03    4.3101e-07    
4.0060e+03    4.2734e-07    
4.0080e+03    4.2370e-07    
4.0100e+03    4.2009e-07    
4.0120e+03    4.1651e-07    
4.0140e+03    4.1296e-07    
4.0160e+03    4.0944e-07    
4.0180e+03    4.0595e-07    
4.0200e+03    4.0250e-07    
4.0220e+03    3.9907e-07    
4.0240e+03    3.9567e-07    
4.0260e+03    3.9229e-07    
4.0280e+03    3.8895e-07    
4.0300e+03    3.8564e-07    
4.0320e+03    3.8235e-07    
4.0340e+03    3.7909e-07    
4.0360e+03    3.7586e-07    
4.0380e+03    3.7266e-07    
4.0400e+03    3.6949e-07    
4.0420e+03    3.6634e-07    
4.0440e+03    3.6322e-07    
4.0460e+03    3.6012e-07    
4.0480e+03    3.5705e-07    
4.0500e+03    3.5401e-07    
4.0520e+03    3.5099e-07    
4.0540e+03    3.4800e-07    
4.0560e+03    3.4504e-07    
4.0580e+03    3.4210e-07    
4.0600e+03    3.3918e-07    
4.0620e+03    3.3629e-07    
4.0640e+03    3.3343e-07    
4.0660e+03    3.3059e-07    
4.0680e+03    3.2777e-07    
4.0700e+03    3.2498e-07    
4.0720e+03    3.2221e-07    
4.0740e+03    3.1946e-07    
4.0760e+03    3.1674e-07    
4.0780e+03    3.1404e-07    
4.0800e+03    3.1137e-07    
4.0820e+03    3.0871e-07    
4.0840e+03    3.0608e-07    
4.0860e+03    3.0348e-07    
4.0880e+03    3.0089e-07    
4.0900e+03    2.9833e-07    
4.0920e+03    2.9578e-07    
4.0940e+03    2.9326e-07    
4.0960e+03    2.9076e-07    
4.0980e+03    2.8829e-07    
4.1000e+03    2.8583e-07    
4.1020e+03    2.8340e-07    
4.1040e+03    2.8098e-07    
4.1060e+03    2.7859e-07    
4.1080e+03    2.7621e-07    
4.1100e+03    2.7386e-07    
4.1120e+03    2.7153e-07    
4.1140e+03    2.6921e-07    
4.1160e+03    2.6692e-07    
4.1180e+03    2.6464e-07    
4.1200e+03    2.6239e-07    
4.1220e+03    2.6015e-07    
4.1240e+03    2.5794e-07    
4.1260e+03    2.5574e-07    
4.1280e+03    2.5356e-07    
4.1300e+03    2.5140e-07    
4.1320e+03    2.4926e-07    
4.1340e+03    2.4713e-07    
4.1360e+03    2.4503e-07    
4.1380e+03    2.4294e-07    
4.1400e+03    2.4087e-07    
4.1420e+03    2.3882e-07    
4.1440e+03    2.3678e-07    
4.1460e+03    2.3477e-07    
4.1480e+03    2.3277e-07    
4.1500e+03    2.3078e-07    
4.1520e+03    2.2882e-07    
4.1540e+03    2.2687e-07    
4.1560e+03    2.2493e-07    
4.1580e+03    2.2302e-07    
4.1600e+03    2.2112e-07    
4.1620e+03    2.1923e-07    
4.1640e+03    2.1736e-07    
4.1660e+03    2.1551e-07    
4.1680e+03    2.1368e-07    
4.1700e+03    2.1186e-07    
4.1720e+03    2.1005e-07    
4.1740e+03    2.0826e-07    
4.1760e+03    2.0649e-07    
4.1780e+03    2.0473e-07    
4.1800e+03    2.0298e-07    
4.1820e+03    2.0125e-07    
4.1840e+03    1.9954e-07    
4.1860e+03    1.9784e-07    
4.1880e+03    1.9615e-07    
4.1900e+03    1.9448e-07    
4.1920e+03    1.9282e-07    
4.1940e+03    1.9118e-07    
4.1960e+03    1.8955e-07    
4.1980e+03    1.8794e-07    
4.2000e+03    1.8634e-07    
4.2020e+03    1.8475e-07    
4.2040e+03    1.8317e-07    
4.2060e+03    1.8161e-07    
4.2080e+03    1.8007e-07    
4.2100e+03    1.7853e-07    
4.2120e+03    1.7701e-07    
4.2140e+03    1.7550e-07    
4.2160e+03    1.7401e-07    
4.2180e+03    1.7252e-07    
4.2200e+03    1.7105e-07    
4.2220e+03    1.6960e-07    
4.2240e+03    1.6815e-07    
4.2260e+03    1.6672e-07    
4.2280e+03    1.6530e-07    
4.2300e+03    1.6389e-07    
4.2320e+03    1.6249e-07    
4.2340e+03    1.6111e-07    
4.2360e+03    1.5974e-07    
4.2380e+03    1.5837e-07    
4.2400e+03    1.5703e-07    
4.2420e+03    1.5569e-07    
4.2440e+03    1.5436e-07    
4.2460e+03    1.5305e-07    
4.2480e+03    1.5174e-07    
4.2500e+03    1.5045e-07    
4.2520e+03    1.4917e-07    
4.2540e+03    1.4790e-07    
4.2560e+03    1.4664e-07    
4.2580e+03    1.4539e-07    
4.2600e+03    1.4415e-07    
4.2620e+03    1.4292e-07    
4.2640e+03    1.4170e-07    
4.2660e+03    1.4049e-07    
4.2680e+03    1.3930e-07    
4.2700e+03    1.3811e-07    
4.2720e+03    1.3693e-07    
4.2740e+03    1.3577e-07    
4.2760e+03    1.3461e-07    
4.2780e+03    1.3346e-07    
4.2800e+03    1.3233e-07    
4.2820e+03    1.3120e-07    
4.2840e+03    1.3008e-07    
4.2860e+03    1.2897e-07    
4.2880e+03    1.2787e-07    
4.2900e+03    1.2678e-07    
4.2920e+03    1.2570e-07    
4.2940e+03    1.2463e-07    
4.2960e+03    1.2357e-07    
4.2980e+03    1.2252e-07    
4.3000e+03    1.2147e-07    
4.3020e+03    1.2044e-07    
4.3040e+03    1.1941e-07    
4.3060e+03    1.1839e-07    
4.3080e+03    1.1739e-07    
4.3100e+03    1.1639e-07    
4.3120e+03    1.1539e-07    
4.3140e+03    1.1441e-07    
4.3160e+03    1.1344e-07    
4.3180e+03    1.1247e-07    
4.3200e+03    1.1151e-07    
4.3220e+03    1.1056e-07    
4.3240e+03    1.0962e-07    
4.3260e+03    1.0869e-07    
4.3280e+03    1.0776e-07    
4.3300e+03    1.0684e-07    
4.3320e+03    1.0593e-07    
4.3340e+03    1.0503e-07    
4.3360e+03    1.0413e-07    
4.3380e+03    1.0325e-07    
4.3400e+03    1.0237e-07    
4.3420e+03    1.0149e-07    
4.3440e+03    1.0063e-07    
4.3460e+03    9.9772e-08    
4.3480e+03    9.8922e-08    
4.3500e+03    9.8079e-08    
4.3520e+03    9.7243e-08    
4.3540e+03    9.6415e-08    
4.3560e+03    9.5593e-08    
4.3580e+03    9.4779e-08    
4.3600e+03    9.3971e-08    
4.3620e+03    9.3170e-08    
4.3640e+03    9.2376e-08    
4.3660e+03    9.1589e-08    
4.3680e+03    9.0809e-08    
4.3700e+03    9.0035e-08    
4.3720e+03    8.9268e-08    
4.3740e+03    8.8507e-08    
4.3760e+03    8.7753e-08    
4.3780e+03    8.7006e-08    
4.3800e+03    8.6264e-08    
4.3820e+03    8.5529e-08    
4.3840e+03    8.4801e-08    
4.3860e+03    8.4078e-08    
4.3880e+03    8.3362e-08    
4.3900e+03    8.2651e-08    
4.3920e+03    8.1947e-08    
4.3940e+03    8.1249e-08    
4.3960e+03    8.0557e-08    
4.3980e+03    7.9870e-08    
4.4000e+03    7.9190e-08    
4.4020e+03    7.8515e-08    
4.4040e+03    7.7846e-08    
4.4060e+03    7.7183e-08    
4.4080e+03    7.6525e-08    
4.4100e+03    7.5873e-08    
4.4120e+03    7.5226e-08    
4.4140e+03    7.4586e-08    
4.4160e+03    7.3950e-08    
4.4180e+03    7.3320e-08    
4.4200e+03    7.2695e-08    
4.4220e+03    7.2076e-08    
4.4240e+03    7.1462e-08    
4.4260e+03    7.0853e-08    
4.4280e+03    7.0249e-08    
4.4300e+03    6.9651e-08    
4.4320e+03    6.9057e-08    
4.4340e+03    6.8469e-08    
4.4360e+03    6.7885e-08    
4.4380e+03    6.7307e-08    
4.4400e+03    6.6733e-08    
4.4420e+03    6.6165e-08    
4.4440e+03    6.5601e-08    
4.4460e+03    6.5042e-08    
4.4480e+03    6.4488e-08    
4.4500e+03    6.3938e-08    
4.4520e+03    6.3394e-08    
4.4540e+03    6.2853e-08    
4.4560e+03    6.2318e-08    
4.4580e+03    6.1787e-08    
4.4600e+03    6.1260e-08    
4.4620e+03    6.0738e-08    
4.4640e+03    6.0221e-08    
4.4660e+03    5.9708e-08    
4.4680e+03    5.9199e-08    
4.4700e+03    5.8695e-08    
4.4720e+03    5.8195e-08    
4.4740e+03    5.7699e-08    
4.4760e+03    5.7207e-08    
4.4780e+03    5.6720e-08    
4.4800e+03    5.6236e-08    
4.4820e+03    5.5757e-08    
4.4840e+03    5.5282e-08    
4.4860e+03    5.4811e-08    
4.4880e+03    5.4344e-08    
4.4900e+03    5.3881e-08    
4.4920e+03    5.3422e-08    
4.4940e+03    5.2967e-08    
4.4960e+03    5.2515e-08    
4.4980e+03    5.2068e-08    
4.5000e+03    5.1624e-08    
4.5020e+03    5.1184e-08    
4.5040e+03    5.0748e-08    
4.5060e+03    5.0316e-08    
4.5080e+03    4.9887e-08    
4.5100e+03    4.9462e-08    
4.5120e+03    4.9041e-08    
4.5140e+03    4.8623e-08    
4.5160e+03    4.8209e-08    
4.5180e+03    4.7798e-08    
4.5200e+03    4.7391e-08    
4.5220e+03    4.6987e-08    
4.5240e+03    4.6586e-08    
4.5260e+03    4.6189e-08    
4.5280e+03    4.5796e-08    
4.5300e+03    4.5406e-08    
4.5320e+03    4.5019e-08    
4.5340e+03    4.4635e-08    
4.5360e+03    4.4255e-08    
4.5380e+03    4.3878e-08    
4.5400e+03    4.3504e-08    
4.5420e+03    4.3133e-08    
4.5440e+03    4.2766e-08    
4.5460e+03    4.2401e-08    
4.5480e+03    4.2040e-08    
4.5500e+03    4.1682e-08    
4.5520e+03    4.1327e-08    
4.5540e+03    4.0975e-08    
4.5560e+03    4.0626e-08    
4.5580e+03    4.0279e-08    
4.5600e+03    3.9936e-08    
4.5620e+03    3.9596e-08    
4.5640e+03    3.9259e-08    
4.5660e+03    3.8924e-08    
4.5680e+03    3.8592e-08    
4.5700e+03    3.8264e-08    
4.5720e+03    3.7938e-08    
4.5740e+03    3.7614e-08    
4.5760e+03    3.7294e-08    
4.5780e+03    3.6976e-08    
4.5800e+03    3.6661e-08    
4.5820e+03    3.6349e-08    
4.5840e+03    3.6039e-08    
4.5860e+03    3.5732e-08    
4.5880e+03    3.5427e-08    
4.5900e+03    3.5125e-08    
4.5920e+03    3.4826e-08    
4.5940e+03    3.4529e-08    
4.5960e+03    3.4235e-08    
4.5980e+03    3.3944e-08    
4.6000e+03    3.3654e-08    
4.6020e+03    3.3368e-08    
4.6040e+03    3.3083e-08    
4.6060e+03    3.2801e-08    
4.6080e+03    3.2522e-08    
4.6100e+03    3.2245e-08    
4.6120e+03    3.1970e-08    
4.6140e+03    3.1698e-08    
4.6160e+03    3.1428e-08    
4.6180e+03    3.1160e-08    
4.6200e+03    3.0894e-08    
4.6220e+03    3.0631e-08    
4.6240e+03    3.0370e-08    
4.6260e+03    3.0111e-08    
4.6280e+03    2.9855e-08    
4.6300e+03    2.9600e-08    
4.6320e+03    2.9348e-08    
4.6340e+03    2.9098e-08    
4.6360e+03    2.8850e-08    
4.6380e+03    2.8604e-08    
4.6400e+03    2.8361e-08    
4.6420e+03    2.8119e-08    
4.6440e+03    2.7879e-08    
4.6460e+03    2.7642e-08    
4.6480e+03    2.7406e-08    
4.6500e+03    2.7173e-08    
4.6520e+03    2.6941e-08    
4.6540e+03    2.6712e-08    
4.6560e+03    2.6484e-08    
4.6580e+03    2.6258e-08    
4.6600e+03    2.6035e-08    
4.6620e+03    2.5813e-08    
4.6640e+03    2.5593e-08    
4.6660e+03    2.5375e-08    
4.6680e+03    2.5159e-08    
4.6700e+03    2.4944e-08    
4.6720e+03    2.4732e-08    
4.6740e+03    2.4521e-08    
4.6760e+03    2.4312e-08    
4.6780e+03    2.4105e-08    
4.6800e+03    2.3900e-08    
4.6820e+03    2.3696e-08    
4.6840e+03    2.3494e-08    
4.6860e+03    2.3294e-08    
4.6880e+03    2.3095e-08    
4.6900e+03    2.2899e-08    
4.6920e+03    2.2703e-08    
4.6940e+03    2.2510e-08    
4.6960e+03    2.2318e-08    
4.6980e+03    2.2128e-08    
4.7000e+03    2.1940e-08    
4.7020e+03    2.1753e-08    
4.7040e+03    2.1567e-08    
4.7060e+03    2.1383e-08    
4.7080e+03    2.1201e-08    
4.7100e+03    2.1021e-08    
4.7120e+03    2.0842e-08    
4.7140e+03    2.0664e-08    
4.7160e+03    2.0488e-08    
4.7180e+03    2.0313e-08    
4.7200e+03    2.0140e-08    
4.7220e+03    1.9969e-08    
4.7240e+03    1.9798e-08    
4.7260e+03    1.9630e-08    
4.7280e+03    1.9463e-08    
4.7300e+03    1.9297e-08    
4.7320e+03    1.9132e-08    
4.7340e+03    1.8969e-08    
4.7360e+03    1.8808e-08    
4.7380e+03    1.8647e-08    
4.7400e+03    1.8488e-08    
4.7420e+03    1.8331e-08    
4.7440e+03    1.8175e-08    
4.7460e+03    1.8020e-08    
4.7480e+03    1.7866e-08    
4.7500e+03    1.7714e-08    
4.7520e+03    1.7563e-08    
4.7540e+03    1.7414e-08    
4.7560e+03    1.7265e-08    
4.7580e+03    1.7118e-08    
4.7600e+03    1.6972e-08    
4.7620e+03    1.6828e-08    
4.7640e+03    1.6684e-08    
4.7660e+03    1.6542e-08    
4.7680e+03    1.6401e-08    
4.7700e+03    1.6261e-08    
4.7720e+03    1.6123e-08    
4.7740e+03    1.5985e-08    
4.7760e+03    1.5849e-08    
4.7780e+03    1.5714e-08    
4.7800e+03    1.5580e-08    
4.7820e+03    1.5448e-08    
4.7840e+03    1.5316e-08    
4.7860e+03    1.5185e-08    
4.7880e+03    1.5056e-08    
4.7900e+03    1.4928e-08    
4.7920e+03    1.4801e-08    
4.7940e+03    1.4674e-08    
4.7960e+03    1.4549e-08    
4.7980e+03    1.4425e-08    
4.8000e+03    1.4303e-08    
4.8020e+03    1.4181e-08    
4.8040e+03    1.4060e-08    
4.8060e+03    1.3940e-08    
4.8080e+03    1.3821e-08    
4.8100e+03    1.3704e-08    
4.8120e+03    1.3587e-08    
4.8140e+03    1.3471e-08    
4.8160e+03    1.3356e-08    
4.8180e+03    1.3242e-08    
4.8200e+03    1.3130e-08    
4.8220e+03    1.3018e-08    
4.8240e+03    1.2907e-08    
4.8260e+03    1.2797e-08    
4.8280e+03    1.2688e-08    
4.8300e+03    1.2580e-08    
4.8320e+03    1.2472e-08    
4.8340e+03    1.2366e-08    
4.8360e+03    1.2261e-08    
4.8380e+03    1.2156e-08    
4.8400e+03    1.2053e-08    
4.8420e+03    1.1950e-08    
4.8440e+03    1.1848e-08    
4.8460e+03    1.1747e-08    
4.8480e+03    1.1647e-08    
4.8500e+03    1.1548e-08    
4.8520e+03    1.1450e-08    
4.8540e+03    1.1352e-08    
4.8560e+03    1.1255e-08    
4.8580e+03    1.1159e-08    
4.8600e+03    1.1064e-08    
4.8620e+03    1.0970e-08    
4.8640e+03    1.0877e-08    
4.8660e+03    1.0784e-08    
4.8680e+03    1.0692e-08    
4.8700e+03    1.0601e-08    
4.8720e+03    1.0511e-08    
4.8740e+03    1.0421e-08    
4.8760e+03    1.0332e-08    
4.8780e+03    1.0244e-08    
4.8800e+03    1.0157e-08    
4.8820e+03    1.0070e-08    
4.8840e+03    9.9846e-09    
4.8860e+03    9.8995e-09    
4.8880e+03    9.8152e-09    
4.8900e+03    9.7315e-09    
4.8920e+03    9.6486e-09    
4.8940e+03    9.5664e-09    
4.8960e+03    9.4849e-09    
4.8980e+03    9.4041e-09    
4.9000e+03    9.3239e-09    
4.9020e+03    9.2445e-09    
4.9040e+03    9.1657e-09    
4.9060e+03    9.0876e-09    
4.9080e+03    9.0102e-09    
4.9100e+03    8.9334e-09    
4.9120e+03    8.8573e-09    
4.9140e+03    8.7818e-09    
4.9160e+03    8.7070e-09    
4.9180e+03    8.6328e-09    
4.9200e+03    8.5593e-09    
4.9220e+03    8.4863e-09    
4.9240e+03    8.4140e-09    
4.9260e+03    8.3423e-09    
4.9280e+03    8.2713e-09    
4.9300e+03    8.2008e-09    
4.9320e+03    8.1309e-09    
4.9340e+03    8.0616e-09    
4.9360e+03    7.9929e-09    
4.9380e+03    7.9248e-09    
4.9400e+03    7.8573e-09    
4.9420e+03    7.7904e-09    
4.9440e+03    7.7240e-09    
4.9460e+03    7.6582e-09    
4.9480e+03    7.5929e-09    
4.9500e+03    7.5282e-09    
4.9520e+03    7.4641e-09    
4.9540e+03    7.4005e-09    
4.9560e+03    7.3374e-09    
4.9580e+03    7.2749e-09    
4.9600e+03    7.2129e-09    
4.9620e+03    7.1515e-09    
4.9640e+03    7.0905e-09    
4.9660e+03    7.0301e-09    
4.9680e+03    6.9702e-09    
4.9700e+03    6.9108e-09    
4.9720e+03    6.8519e-09    
4.9740e+03    6.7936e-09    
4.9760e+03    6.7357e-09    
4.9780e+03    6.6783e-09    
4.9800e+03    6.6214e-09    
4.9820e+03    6.5650e-09    
4.9840e+03    6.5090e-09    
4.9860e+03    6.4536e-09    
4.9880e+03    6.3986e-09    
4.9900e+03    6.3441e-09    
4.9920e+03    6.2900e-09    
4.9940e+03    6.2364e-09    
4.9960e+03    6.1833e-09    
4.9980e+03    6.1306e-09    
5.0000e+03    6.0783e-09    
5.0020e+03    6.0266e-09    
5.0040e+03    5.9752e-09    
5.0060e+03    5.9243e-09    
5.0080e+03    5.8738e-09    
5.0100e+03    5.8238e-09    
5.0120e+03    5.7741e-09    
5.0140e+03    5.7249e-09    
5.0160e+03    5.6762e-09    
5.0180e+03    5.6278e-09    
5.0200e+03    5.5799e-09    
5.0220e+03    5.5323e-09    
5.0240e+03    5.4852e-09    
5.0260e+03    5.4384e-09    
5.0280e+03    5.3921e-09    
5.0300e+03    5.3462e-09    
5.0320e+03    5.3006e-09    
5.0340e+03    5.2554e-09    
5.0360e+03    5.2107e-09    
5.0380e+03    5.1663e-09    
5.0400e+03    5.1222e-09    
5.0420e+03    5.0786e-09    
5.0440e+03    5.0353e-09    
5.0460e+03    4.9924e-09    
5.0480e+03    4.9499e-09    
5.0500e+03    4.9077e-09    
5.0520e+03    4.8659e-09    
5.0540e+03    4.8244e-09    
5.0560e+03    4.7833e-09    
5.0580e+03    4.7426e-09    
5.0600e+03    4.7022e-09    
5.0620e+03    4.6621e-09    
5.0640e+03    4.6224e-09    
5.0660e+03    4.5830e-09    
5.0680e+03    4.5439e-09    
5.0700e+03    4.5052e-09    
5.0720e+03    4.4668e-09    
5.0740e+03    4.4288e-09    
5.0760e+03    4.3910e-09    
5.0780e+03    4.3536e-09    
5.0800e+03    4.3165e-09    
5.0820e+03    4.2797e-09    
5.0840e+03    4.2433e-09    
5.0860e+03    4.2071e-09    
5.0880e+03    4.1713e-09    
5.0900e+03    4.1357e-09    
5.0920e+03    4.1005e-09    
5.0940e+03    4.0656e-09    
5.0960e+03    4.0309e-09    
5.0980e+03    3.9966e-09    
5.1000e+03    3.9625e-09    
5.1020e+03    3.9288e-09    
5.1040e+03    3.8953e-09    
5.1060e+03    3.8621e-09    
5.1080e+03    3.8292e-09    
5.1100e+03    3.7966e-09    
5.1120e+03    3.7642e-09    
5.1140e+03    3.7321e-09    
5.1160e+03    3.7003e-09    
5.1180e+03    3.6688e-09    
5.1200e+03    3.6375e-09    
5.1220e+03    3.6066e-09    
5.1240e+03    3.5758e-09    
5.1260e+03    3.5454e-09    
5.1280e+03    3.5151e-09    
5.1300e+03    3.4852e-09    
5.1320e+03    3.4555e-09    
5.1340e+03    3.4261e-09    
5.1360e+03    3.3969e-09    
5.1380e+03    3.3679e-09    
5.1400e+03    3.3392e-09    
5.1420e+03    3.3108e-09    
5.1440e+03    3.2826e-09    
5.1460e+03    3.2546e-09    
5.1480e+03    3.2269e-09    
5.1500e+03    3.1994e-09    
5.1520e+03    3.1721e-09    
5.1540e+03    3.1451e-09    
5.1560e+03    3.1183e-09    
5.1580e+03    3.0917e-09    
5.1600e+03    3.0654e-09    
5.1620e+03    3.0393e-09    
5.1640e+03    3.0134e-09    
5.1660e+03    2.9877e-09    
5.1680e+03    2.9622e-09    
5.1700e+03    2.9370e-09    
5.1720e+03    2.9120e-09    
5.1740e+03    2.8871e-09    
5.1760e+03    2.8625e-09    
5.1780e+03    2.8382e-09    
5.1800e+03    2.8140e-09    
5.1820e+03    2.7900e-09    
5.1840e+03    2.7662e-09    
5.1860e+03    2.7427e-09    
5.1880e+03    2.7193e-09    
5.1900e+03    2.6961e-09    
5.1920e+03    2.6731e-09    
5.1940e+03    2.6504e-09    
5.1960e+03    2.6278e-09    
5.1980e+03    2.6054e-09    
5.2000e+03    2.5832e-09    
5.2020e+03    2.5612e-09    
5.2040e+03    2.5394e-09    
5.2060e+03    2.5177e-09    
5.2080e+03    2.4963e-09    
5.2100e+03    2.4750e-09    
5.2120e+03    2.4539e-09    
5.2140e+03    2.4330e-09    
5.2160e+03    2.4123e-09    
5.2180e+03    2.3917e-09    
5.2200e+03    2.3713e-09    
5.2220e+03    2.3511e-09    
5.2240e+03    2.3311e-09    
5.2260e+03    2.3112e-09    
5.2280e+03    2.2915e-09    
5.2300e+03    2.2720e-09    
5.2320e+03    2.2527e-09    
5.2340e+03    2.2335e-09    
5.2360e+03    2.2144e-09    
5.2380e+03    2.1956e-09    
5.2400e+03    2.1769e-09    
5.2420e+03    2.1583e-09    
5.2440e+03    2.1399e-09    
5.2460e+03    2.1217e-09    
5.2480e+03    2.1036e-09    
5.2500e+03    2.0857e-09    
5.2520e+03    2.0679e-09    
5.2540e+03    2.0503e-09    
5.2560e+03    2.0328e-09    
5.2580e+03    2.0155e-09    
5.2600e+03    1.9983e-09    
5.2620e+03    1.9813e-09    
5.2640e+03    1.9644e-09    
5.2660e+03    1.9477e-09    
5.2680e+03    1.9311e-09    
5.2700e+03    1.9146e-09    
5.2720e+03    1.8983e-09    
5.2740e+03    1.8822e-09    
5.2760e+03    1.8661e-09    
5.2780e+03    1.8502e-09    
5.2800e+03    1.8344e-09    
5.2820e+03    1.8188e-09    
5.2840e+03    1.8033e-09    
5.2860e+03    1.7880e-09    
5.2880e+03    1.7727e-09    
5.2900e+03    1.7576e-09    
5.2920e+03    1.7426e-09    
5.2940e+03    1.7278e-09    
5.2960e+03    1.7131e-09    
5.2980e+03    1.6985e-09    
5.3000e+03    1.6840e-09    
5.3020e+03    1.6697e-09    
5.3040e+03    1.6554e-09    
5.3060e+03    1.6413e-09    
5.3080e+03    1.6273e-09    
5.3100e+03    1.6135e-09    
5.3120e+03    1.5997e-09    
5.3140e+03    1.5861e-09    
5.3160e+03    1.5726e-09    
5.3180e+03    1.5592e-09    
5.3200e+03    1.5459e-09    
5.3220e+03    1.5327e-09    
5.3240e+03    1.5197e-09    
5.3260e+03    1.5067e-09    
5.3280e+03    1.4939e-09    
5.3300e+03    1.4811e-09    
5.3320e+03    1.4685e-09    
5.3340e+03    1.4560e-09    
5.3360e+03    1.4436e-09    
5.3380e+03    1.4313e-09    
5.3400e+03    1.4191e-09    
5.3420e+03    1.4070e-09    
5.3440e+03    1.3950e-09    
5.3460e+03    1.3831e-09    
5.3480e+03    1.3714e-09    
5.3500e+03    1.3597e-09    
5.3520e+03    1.3481e-09    
5.3540e+03    1.3366e-09    
5.3560e+03    1.3252e-09    
5.3580e+03    1.3139e-09    
5.3600e+03    1.3027e-09    
5.3620e+03    1.2916e-09    
5.3640e+03    1.2806e-09    
5.3660e+03    1.2697e-09    
5.3680e+03    1.2589e-09    
5.3700e+03    1.2482e-09    
5.3720e+03    1.2375e-09    
5.3740e+03    1.2270e-09    
5.3760e+03    1.2165e-09    
5.3780e+03    1.2062e-09    
5.3800e+03    1.1959e-09    
5.3820e+03    1.1857e-09    
5.3840e+03    1.1756e-09    
5.3860e+03    1.1656e-09    
5.3880e+03    1.1556e-09    
5.3900e+03    1.1458e-09    
5.3920e+03    1.1360e-09    
5.3940e+03    1.1264e-09    
5.3960e+03    1.1168e-09    
5.3980e+03    1.1072e-09    
5.4000e+03    1.0978e-09    
5.4020e+03    1.0885e-09    
5.4040e+03    1.0792e-09    
5.4060e+03    1.0700e-09    
5.4080e+03    1.0609e-09    
5.4100e+03    1.0518e-09    
5.4120e+03    1.0429e-09    
5.4140e+03    1.0340e-09    
5.4160e+03    1.0252e-09    
5.4180e+03    1.0164e-09    
5.4200e+03    1.0078e-09    
5.4220e+03    9.9919e-10    
5.4240e+03    9.9068e-10    
5.4260e+03    9.8223e-10    
5.4280e+03    9.7387e-10    
5.4300e+03    9.6557e-10    
5.4320e+03    9.5734e-10    
5.4340e+03    9.4918e-10    
5.4360e+03    9.4109e-10    
5.4380e+03    9.3307e-10    
5.4400e+03    9.2512e-10    
5.4420e+03    9.1724e-10    
5.4440e+03    9.0943e-10    
5.4460e+03    9.0168e-10    
5.4480e+03    8.9399e-10    
5.4500e+03    8.8638e-10    
5.4520e+03    8.7883e-10    
5.4540e+03    8.7134e-10    
5.4560e+03    8.6391e-10    
5.4580e+03    8.5655e-10    
5.4600e+03    8.4925e-10    
5.4620e+03    8.4202e-10    
5.4640e+03    8.3484e-10    
5.4660e+03    8.2773e-10    
5.4680e+03    8.2068e-10    
5.4700e+03    8.1368e-10    
5.4720e+03    8.0675e-10    
5.4740e+03    7.9988e-10    
5.4760e+03    7.9306e-10    
5.4780e+03    7.8630e-10    
5.4800e+03    7.7960e-10    
5.4820e+03    7.7296e-10    
5.4840e+03    7.6638e-10    
5.4860e+03    7.5984e-10    
5.4880e+03    7.5337e-10    
5.4900e+03    7.4695e-10    
5.4920e+03    7.4059e-10    
5.4940e+03    7.3428e-10    
5.4960e+03    7.2802e-10    
5.4980e+03    7.2182e-10    
5.5000e+03    7.1567e-10    
5.5020e+03    7.0957e-10    
5.5040e+03    7.0352e-10    
5.5060e+03    6.9753e-10    
5.5080e+03    6.9158e-10    
5.5100e+03    6.8569e-10    
5.5120e+03    6.7985e-10    
5.5140e+03    6.7406e-10    
5.5160e+03    6.6831e-10    
5.5180e+03    6.6262e-10    
5.5200e+03    6.5697e-10    
5.5220e+03    6.5138e-10    
5.5240e+03    6.4582e-10    
5.5260e+03    6.4032e-10    
5.5280e+03    6.3487e-10    
5.5300e+03    6.2946e-10    
5.5320e+03    6.2409e-10    
5.5340e+03    6.1878e-10    
5.5360e+03    6.1350e-10    
5.5380e+03    6.0828e-10    
5.5400e+03    6.0309e-10    
5.5420e+03    5.9796e-10    
5.5440e+03    5.9286e-10    
5.5460e+03    5.8781e-10    
5.5480e+03    5.8280e-10    
5.5500e+03    5.7783e-10    
5.5520e+03    5.7291e-10    
5.5540e+03    5.6803e-10    
5.5560e+03    5.6319e-10    
5.5580e+03    5.5839e-10    
5.5600e+03    5.5363e-10    
5.5620e+03    5.4891e-10    
5.5640e+03    5.4424e-10    
5.5660e+03    5.3960e-10    
5.5680e+03    5.3500e-10    
5.5700e+03    5.3044e-10    
5.5720e+03    5.2592e-10    
5.5740e+03    5.2144e-10    
5.5760e+03    5.1700e-10    
5.5780e+03    5.1259e-10    
5.5800e+03    5.0823e-10    
5.5820e+03    5.0390e-10    
5.5840e+03    4.9960e-10    
5.5860e+03    4.9535e-10    
5.5880e+03    4.9113e-10    
5.5900e+03    4.8694e-10    
5.5920e+03    4.8279e-10    
5.5940e+03    4.7868e-10    
5.5960e+03    4.7460e-10    
5.5980e+03    4.7055e-10    
5.6000e+03    4.6654e-10    
5.6020e+03    4.6257e-10    
5.6040e+03    4.5863e-10    
5.6060e+03    4.5472e-10    
5.6080e+03    4.5085e-10    
5.6100e+03    4.4700e-10    
5.6120e+03    4.4320e-10    
5.6140e+03    4.3942e-10    
5.6160e+03    4.3568e-10    
5.6180e+03    4.3196e-10    
5.6200e+03    4.2828e-10    
5.6220e+03    4.2464e-10    
5.6240e+03    4.2102e-10    
5.6260e+03    4.1743e-10    
5.6280e+03    4.1387e-10    
5.6300e+03    4.1034e-10    
5.6320e+03    4.0685e-10    
5.6340e+03    4.0338e-10    
5.6360e+03    3.9994e-10    
5.6380e+03    3.9654e-10    
5.6400e+03    3.9316e-10    
5.6420e+03    3.8981e-10    
5.6440e+03    3.8649e-10    
5.6460e+03    3.8319e-10    
5.6480e+03    3.7993e-10    
5.6500e+03    3.7669e-10    
5.6520e+03    3.7348e-10    
5.6540e+03    3.7030e-10    
5.6560e+03    3.6714e-10    
5.6580e+03    3.6401e-10    
5.6600e+03    3.6092e-10    
5.6620e+03    3.5784e-10    
5.6640e+03    3.5479e-10    
5.6660e+03    3.5176e-10    
5.6680e+03    3.4877e-10    
5.6700e+03    3.4580e-10    
5.6720e+03    3.4285e-10    
5.6740e+03    3.3993e-10    
5.6760e+03    3.3703e-10    
5.6780e+03    3.3416e-10    
5.6800e+03    3.3131e-10    
5.6820e+03    3.2849e-10    
5.6840e+03    3.2569e-10    
5.6860e+03    3.2292e-10    
5.6880e+03    3.2016e-10    
5.6900e+03    3.1744e-10    
5.6920e+03    3.1473e-10    
5.6940e+03    3.1205e-10    
5.6960e+03    3.0939e-10    
5.6980e+03    3.0676e-10    
5.7000e+03    3.0414e-10    
5.7020e+03    3.0155e-10    
5.7040e+03    2.9898e-10    
5.7060e+03    2.9643e-10    
5.7080e+03    2.9391e-10    
5.7100e+03    2.9140e-10    
5.7120e+03    2.8892e-10    
5.7140e+03    2.8646e-10    
5.7160e+03    2.8402e-10    
5.7180e+03    2.8160e-10    
5.7200e+03    2.7920e-10    
5.7220e+03    2.7682e-10    
5.7240e+03    2.7446e-10    
5.7260e+03    2.7212e-10    
5.7280e+03    2.6980e-10    
5.7300e+03    2.6750e-10    
5.7320e+03    2.6522e-10    
5.7340e+03    2.6296e-10    
5.7360e+03    2.6072e-10    
5.7380e+03    2.5850e-10    
5.7400e+03    2.5630e-10    
5.7420e+03    2.5411e-10    
5.7440e+03    2.5195e-10    
5.7460e+03    2.4980e-10    
5.7480e+03    2.4767e-10    
5.7500e+03    2.4556e-10    
5.7520e+03    2.4347e-10    
5.7540e+03    2.4140e-10    
5.7560e+03    2.3934e-10    
5.7580e+03    2.3730e-10    
5.7600e+03    2.3528e-10    
5.7620e+03    2.3327e-10    
5.7640e+03    2.3129e-10    
5.7660e+03    2.2932e-10    
5.7680e+03    2.2736e-10    
5.7700e+03    2.2542e-10    
5.7720e+03    2.2350e-10    
5.7740e+03    2.2160e-10    
5.7760e+03    2.1971e-10    
5.7780e+03    2.1784e-10    
5.7800e+03    2.1598e-10    
5.7820e+03    2.1414e-10    
5.7840e+03    2.1232e-10    
5.7860e+03    2.1051e-10    
5.7880e+03    2.0871e-10    
5.7900e+03    2.0694e-10    
5.7920e+03    2.0517e-10    
5.7940e+03    2.0342e-10    
5.7960e+03    2.0169e-10    
5.7980e+03    1.9997e-10    
5.8000e+03    1.9827e-10    
5.8020e+03    1.9658e-10    
5.8040e+03    1.9490e-10    
5.8060e+03    1.9324e-10    
5.8080e+03    1.9160e-10    
5.8100e+03    1.8996e-10    
5.8120e+03    1.8835e-10    
5.8140e+03    1.8674e-10    
5.8160e+03    1.8515e-10    
5.8180e+03    1.8357e-10    
5.8200e+03    1.8201e-10    
5.8220e+03    1.8046e-10    
5.8240e+03    1.7892e-10    
5.8260e+03    1.7739e-10    
5.8280e+03    1.7588e-10    
5.8300e+03    1.7438e-10    
5.8320e+03    1.7290e-10    
5.8340e+03    1.7142e-10    
5.8360e+03    1.6996e-10    
5.8380e+03    1.6851e-10    
5.8400e+03    1.6708e-10    
5.8420e+03    1.6566e-10    
5.8440e+03    1.6424e-10    
5.8460e+03    1.6284e-10    
5.8480e+03    1.6146e-10    
5.8500e+03    1.6008e-10    
5.8520e+03    1.5872e-10    
5.8540e+03    1.5736e-10    
5.8560e+03    1.5602e-10    
5.8580e+03    1.5470e-10    
5.8600e+03    1.5338e-10    
5.8620e+03    1.5207e-10    
5.8640e+03    1.5077e-10    
5.8660e+03    1.4949e-10    
5.8680e+03    1.4822e-10    
5.8700e+03    1.4695e-10    
5.8720e+03    1.4570e-10    
5.8740e+03    1.4446e-10    
5.8760e+03    1.4323e-10    
5.8780e+03    1.4201e-10    
5.8800e+03    1.4080e-10    
5.8820e+03    1.3960e-10    
5.8840e+03    1.3841e-10    
5.8860e+03    1.3723e-10    
5.8880e+03    1.3606e-10    
5.8900e+03    1.3490e-10    
5.8920e+03    1.3375e-10    
5.8940e+03    1.3261e-10    
5.8960e+03    1.3148e-10    
5.8980e+03    1.3036e-10    
5.9000e+03    1.2925e-10    
5.9020e+03    1.2815e-10    
5.9040e+03    1.2705e-10    
5.9060e+03    1.2597e-10    
5.9080e+03    1.2490e-10    
5.9100e+03    1.2383e-10    
5.9120e+03    1.2278e-10    
5.9140e+03    1.2173e-10    
5.9160e+03    1.2070e-10    
5.9180e+03    1.1967e-10    
5.9200e+03    1.1865e-10    
5.9220e+03    1.1764e-10    
5.9240e+03    1.1663e-10    
5.9260e+03    1.1564e-10    
5.9280e+03    1.1466e-10    
5.9300e+03    1.1368e-10    
5.9320e+03    1.1271e-10    
5.9340e+03    1.1175e-10    
5.9360e+03    1.1080e-10    
5.9380e+03    1.0985e-10    
5.9400e+03    1.0892e-10    
5.9420e+03    1.0799e-10    
5.9440e+03    1.0707e-10    
5.9460e+03    1.0615e-10    
5.9480e+03    1.0525e-10    
5.9500e+03    1.0435e-10    
5.9520e+03    1.0347e-10    
5.9540e+03    1.0258e-10    
5.9560e+03    1.0171e-10    
5.9580e+03    1.0084e-10    
5.9600e+03    9.9985e-11    
5.9620e+03    9.9131e-11    
5.9640e+03    9.8286e-11    
5.9660e+03    9.7449e-11    
5.9680e+03    9.6618e-11    
5.9700e+03    9.5793e-11    
5.9720e+03    9.4980e-11    
5.9740e+03    9.4168e-11    
5.9760e+03    9.3366e-11    
5.9780e+03    9.2572e-11    
5.9800e+03    9.1783e-11    
5.9820e+03    9.1000e-11    
5.9840e+03    9.0226e-11    
5.9860e+03    8.9456e-11    
5.9880e+03    8.8694e-11    
5.9900e+03    8.7936e-11    
5.9920e+03    8.7189e-11    
5.9940e+03    8.6444e-11    
5.9960e+03    8.5709e-11    
5.9980e+03    8.4978e-11    
6.0000e+03    8.4254e-11    
6.0020e+03    8.3536e-11    
6.0040e+03    8.2825e-11    
6.0060e+03    8.2120e-11    
6.0080e+03    8.1418e-11    
6.0100e+03    8.0724e-11    
6.0120e+03    8.0038e-11    
6.0140e+03    7.9354e-11    
6.0160e+03    7.8679e-11    
6.0180e+03    7.8011e-11    
6.0200e+03    7.7344e-11    
6.0220e+03    7.6684e-11    
6.0240e+03    7.6031e-11    
6.0260e+03    7.5383e-11    
6.0280e+03    7.4740e-11    
6.0300e+03    7.4103e-11    
6.0320e+03    7.3473e-11    
6.0340e+03    7.2847e-11    
6.0360e+03    7.2226e-11    
6.0380e+03    7.1612e-11    
6.0400e+03    7.0998e-11    
6.0420e+03    7.0394e-11    
6.0440e+03    6.9793e-11    
6.0460e+03    6.9199e-11    
6.0480e+03    6.8610e-11    
6.0500e+03    6.8025e-11    
6.0520e+03    6.7447e-11    
6.0540e+03    6.6871e-11    
6.0560e+03    6.6300e-11    
6.0580e+03    6.5737e-11    
6.0600e+03    6.5176e-11    
6.0620e+03    6.4620e-11    
6.0640e+03    6.4069e-11    
6.0660e+03    6.3524e-11    
6.0680e+03    6.2982e-11    
6.0700e+03    6.2447e-11    
6.0720e+03    6.1914e-11    
6.0740e+03    6.1385e-11    
6.0760e+03    6.0863e-11    
6.0780e+03    6.0343e-11    
6.0800e+03    5.9829e-11    
6.0820e+03    5.9320e-11    
6.0840e+03    5.8814e-11    
6.0860e+03    5.8312e-11    
6.0880e+03    5.7817e-11    
6.0900e+03    5.7323e-11    
6.0920e+03    5.6834e-11    
6.0940e+03    5.6351e-11    
6.0960e+03    5.5870e-11    
6.0980e+03    5.5393e-11    
6.1000e+03    5.4923e-11    
6.1020e+03    5.4455e-11    
6.1040e+03    5.3989e-11    
6.1060e+03    5.3530e-11    
6.1080e+03    5.3073e-11    
6.1100e+03    5.2621e-11    
6.1120e+03    5.2175e-11    
6.1140e+03    5.1729e-11    
6.1160e+03    5.1287e-11    
6.1180e+03    5.0852e-11    
6.1200e+03    5.0417e-11    
6.1220e+03    4.9986e-11    
6.1240e+03    4.9561e-11    
6.1260e+03    4.9139e-11    
6.1280e+03    4.8720e-11    
6.1300e+03    4.8304e-11    
6.1320e+03    4.7893e-11    
6.1340e+03    4.7485e-11    
6.1360e+03    4.7078e-11    
6.1380e+03    4.6678e-11    
6.1400e+03    4.6282e-11    
6.1420e+03    4.5886e-11    
6.1440e+03    4.5495e-11    
6.1460e+03    4.5110e-11    
6.1480e+03    4.4726e-11    
6.1500e+03    4.4342e-11    
6.1520e+03    4.3963e-11    
6.1540e+03    4.3590e-11    
6.1560e+03    4.3218e-11    
6.1580e+03    4.2851e-11    
6.1600e+03    4.2484e-11    
6.1620e+03    4.2121e-11    
6.1640e+03    4.1764e-11    
6.1660e+03    4.1407e-11    
6.1680e+03    4.1055e-11    
6.1700e+03    4.0705e-11    
6.1720e+03    4.0358e-11    
6.1740e+03    4.0013e-11    
6.1760e+03    3.9673e-11    
6.1780e+03    3.9334e-11    
6.1800e+03    3.8998e-11    
6.1820e+03    3.8667e-11    
6.1840e+03    3.8338e-11    
6.1860e+03    3.8011e-11    
6.1880e+03    3.7686e-11    
6.1900e+03    3.7366e-11    
6.1920e+03    3.7047e-11    
6.1940e+03    3.6729e-11    
6.1960e+03    3.6418e-11    
6.1980e+03    3.6108e-11    
6.2000e+03    3.5801e-11    
6.2020e+03    3.5495e-11    
6.2040e+03    3.5193e-11    
6.2060e+03    3.4892e-11    
6.2080e+03    3.4595e-11    
6.2100e+03    3.4300e-11    
6.2120e+03    3.4007e-11    
6.2140e+03    3.3719e-11    
6.2160e+03    3.3430e-11    
6.2180e+03    3.3145e-11    
6.2200e+03    3.2864e-11    
6.2220e+03    3.2582e-11    
6.2240e+03    3.2305e-11    
6.2260e+03    3.2029e-11    
6.2280e+03    3.1757e-11    
6.2300e+03    3.1487e-11    
6.2320e+03    3.1218e-11    
6.2340e+03    3.0952e-11    
6.2360e+03    3.0688e-11    
6.2380e+03    3.0427e-11    
6.2400e+03    3.0167e-11    
6.2420e+03    2.9909e-11    
6.2440e+03    2.9656e-11    
6.2460e+03    2.9401e-11    
6.2480e+03    2.9152e-11    
6.2500e+03    2.8902e-11    
6.2520e+03    2.8657e-11    
6.2540e+03    2.8413e-11    
6.2560e+03    2.8171e-11    
6.2580e+03    2.7931e-11    
6.2600e+03    2.7693e-11    
6.2620e+03    2.7455e-11    
6.2640e+03    2.7222e-11    
6.2660e+03    2.6989e-11    
6.2680e+03    2.6760e-11    
6.2700e+03    2.6532e-11    
6.2720e+03    2.6305e-11    
6.2740e+03    2.6082e-11    
6.2760e+03    2.5858e-11    
6.2780e+03    2.5638e-11    
6.2800e+03    2.5419e-11    
6.2820e+03    2.5203e-11    
6.2840e+03    2.4987e-11    
6.2860e+03    2.4775e-11    
6.2880e+03    2.4565e-11    
6.2900e+03    2.4355e-11    
6.2920e+03    2.4147e-11    
6.2940e+03    2.3941e-11    
6.2960e+03    2.3736e-11    
6.2980e+03    2.3537e-11    
6.3000e+03    2.3335e-11    
6.3020e+03    2.3135e-11    
6.3040e+03    2.2939e-11    
6.3060e+03    2.2742e-11    
6.3080e+03    2.2549e-11    
6.3100e+03    2.2358e-11    
6.3120e+03    2.2166e-11    
6.3140e+03    2.1975e-11    
6.3160e+03    2.1790e-11    
6.3180e+03    2.1604e-11    
6.3200e+03    2.1420e-11    
6.3220e+03    2.1237e-11    
6.3240e+03    2.1056e-11    
6.3260e+03    2.0876e-11    
6.3280e+03    2.0699e-11    
6.3300e+03    2.0523e-11    
6.3320e+03    2.0348e-11    
6.3340e+03    2.0174e-11    
6.3360e+03    2.0001e-11    
6.3380e+03    1.9832e-11    
6.3400e+03    1.9665e-11    
6.3420e+03    1.9496e-11    
6.3440e+03    1.9328e-11    
6.3460e+03    1.9163e-11    
6.3480e+03    1.9001e-11    
6.3500e+03    1.8839e-11    
6.3520e+03    1.8677e-11    
6.3540e+03    1.8518e-11    
6.3560e+03    1.8360e-11    
6.3580e+03    1.8204e-11    
6.3600e+03    1.8049e-11    
6.3620e+03    1.7896e-11    
6.3640e+03    1.7742e-11    
6.3660e+03    1.7589e-11    
6.3680e+03    1.7441e-11    
6.3700e+03    1.7293e-11    
6.3720e+03    1.7145e-11    
6.3740e+03    1.6998e-11    
6.3760e+03    1.6852e-11    
6.3780e+03    1.6712e-11    
6.3800e+03    1.6568e-11    
6.3820e+03    1.6427e-11    
6.3840e+03    1.6286e-11    
6.3860e+03    1.6146e-11    
6.3880e+03    1.6011e-11    
6.3900e+03    1.5875e-11    
6.3920e+03    1.5738e-11    
6.3940e+03    1.5604e-11    
6.3960e+03    1.5471e-11    
6.3980e+03    1.5340e-11    
6.4000e+03    1.5209e-11    
6.4020e+03    1.5079e-11    
6.4040e+03    1.4949e-11    
6.4060e+03    1.4823e-11    
6.4080e+03    1.4696e-11    
6.4100e+03    1.4570e-11    
6.4120e+03    1.4447e-11    
6.4140e+03    1.4321e-11    
6.4160e+03    1.4202e-11    
6.4180e+03    1.4080e-11    
6.4200e+03    1.3961e-11    
6.4220e+03    1.3841e-11    
6.4240e+03    1.3722e-11    
6.4260e+03    1.3605e-11    
6.4280e+03    1.3489e-11    
6.4300e+03    1.3376e-11    
6.4320e+03    1.3262e-11    
6.4340e+03    1.3148e-11    
6.4360e+03    1.3036e-11    
6.4380e+03    1.2925e-11    
6.4400e+03    1.2814e-11    
6.4420e+03    1.2705e-11    
6.4440e+03    1.2596e-11    
6.4460e+03    1.2491e-11    
6.4480e+03    1.2381e-11    
6.4500e+03    1.2277e-11    
6.4520e+03    1.2173e-11    
6.4540e+03    1.2068e-11    
6.4560e+03    1.1966e-11    
6.4580e+03    1.1865e-11    
6.4600e+03    1.1764e-11    
6.4620e+03    1.1661e-11    
6.4640e+03    1.1563e-11    
6.4660e+03    1.1465e-11    
6.4680e+03    1.1365e-11    
6.4700e+03    1.1270e-11    
6.4720e+03    1.1174e-11    
6.4740e+03    1.1077e-11    
6.4760e+03    1.0983e-11    
6.4780e+03    1.0890e-11    
6.4800e+03    1.0797e-11    
6.4820e+03    1.0705e-11    
6.4840e+03    1.0612e-11    
6.4860e+03    1.0524e-11    
6.4880e+03    1.0432e-11    
6.4900e+03    1.0345e-11    
6.4920e+03    1.0255e-11    
6.4940e+03    1.0169e-11    
6.4960e+03    1.0082e-11    
6.4980e+03    9.9953e-12    
6.5000e+03    9.9093e-12    
6.5020e+03    9.8271e-12    
6.5040e+03    9.7434e-12    
6.5060e+03    9.6613e-12    
6.5080e+03    9.5766e-12    
6.5100e+03    9.4946e-12    
6.5120e+03    9.4147e-12    
6.5140e+03    9.3342e-12    
6.5160e+03    9.2550e-12    
6.5180e+03    9.1756e-12    
6.5200e+03    9.0964e-12    
6.5220e+03    9.0208e-12    
6.5240e+03    8.9423e-12    
6.5260e+03    8.8654e-12    
6.5280e+03    8.7898e-12    
6.5300e+03    8.7138e-12    
6.5320e+03    8.6410e-12    
6.5340e+03    8.5674e-12    
6.5360e+03    8.4942e-12    
6.5380e+03    8.4216e-12    
6.5400e+03    8.3483e-12    
6.5420e+03    8.2800e-12    
6.5440e+03    8.2076e-12    
6.5460e+03    8.1373e-12    
6.5480e+03    8.0691e-12    
6.5500e+03    7.9989e-12    
6.5520e+03    7.9315e-12    
6.5540e+03    7.8637e-12    
6.5560e+03    7.7953e-12    
6.5580e+03    7.7295e-12    
6.5600e+03    7.6632e-12    
6.5620e+03    7.5986e-12    
6.5640e+03    7.5336e-12    
6.5660e+03    7.4693e-12    
6.5680e+03    7.4050e-12    
6.5700e+03    7.3419e-12    
6.5720e+03    7.2797e-12    
6.5740e+03    7.2180e-12    
6.5760e+03    7.1569e-12    
6.5780e+03    7.0952e-12    
6.5800e+03    7.0349e-12    
6.5820e+03    6.9751e-12    
6.5840e+03    6.9164e-12    
6.5860e+03    6.8562e-12    
6.5880e+03    6.7968e-12    
6.5900e+03    6.7396e-12    
6.5920e+03    6.6812e-12    
6.5940e+03    6.6244e-12    
6.5960e+03    6.5691e-12    
6.5980e+03    6.5133e-12    
6.6000e+03    6.4566e-12    
6.6020e+03    6.4015e-12    
6.6040e+03    6.3465e-12    
6.6060e+03    6.2922e-12    
6.6080e+03    6.2388e-12    
6.6100e+03    6.1854e-12    
6.6120e+03    6.1323e-12    
6.6140e+03    6.0811e-12    
6.6160e+03    6.0292e-12    
6.6180e+03    5.9780e-12    
6.6200e+03    5.9273e-12    
6.6220e+03    5.8757e-12    
6.6240e+03    5.8249e-12    
6.6260e+03    5.7753e-12    
6.6280e+03    5.7270e-12    
6.6300e+03    5.6783e-12    
6.6320e+03    5.6299e-12    
6.6340e+03    5.5809e-12    
6.6360e+03    5.5328e-12    
6.6380e+03    5.4860e-12    
6.6400e+03    5.4388e-12    
6.6420e+03    5.3931e-12    
6.6440e+03    5.3458e-12    
6.6460e+03    5.3007e-12    
6.6480e+03    5.2549e-12    
6.6500e+03    5.2117e-12    
6.6520e+03    5.1659e-12    
6.6540e+03    5.1215e-12    
6.6560e+03    5.0785e-12    
6.6580e+03    5.0346e-12    
6.6600e+03    4.9941e-12    
6.6620e+03    4.9493e-12    
6.6640e+03    4.9073e-12    
6.6660e+03    4.8656e-12    
6.6680e+03    4.8248e-12    
6.6700e+03    4.7832e-12    
6.6720e+03    4.7425e-12    
6.6740e+03    4.7031e-12    
6.6760e+03    4.6610e-12    
6.6780e+03    4.6211e-12    
6.6800e+03    4.5832e-12    
6.6820e+03    4.5431e-12    
6.6840e+03    4.5045e-12    
6.6860e+03    4.4661e-12    
6.6880e+03    4.4283e-12    
6.6900e+03    4.3901e-12    
6.6920e+03    4.3521e-12    
6.6940e+03    4.3151e-12    
6.6960e+03    4.2776e-12    
6.6980e+03    4.2418e-12    
6.7000e+03    4.2051e-12    
6.7020e+03    4.1684e-12    
6.7040e+03    4.1342e-12    
6.7060e+03    4.0987e-12    
6.7080e+03    4.0643e-12    
6.7100e+03    4.0278e-12    
6.7120e+03    3.9935e-12    
6.7140e+03    3.9588e-12    
6.7160e+03    3.9274e-12    
6.7180e+03    3.8934e-12    
6.7200e+03    3.8599e-12    
6.7220e+03    3.8285e-12    
6.7240e+03    3.7915e-12    
6.7260e+03    3.7610e-12    
6.7280e+03    3.7290e-12    
6.7300e+03    3.6988e-12    
6.7320e+03    3.6667e-12    
6.7340e+03    3.6349e-12    
6.7360e+03    3.6024e-12    
6.7380e+03    3.5726e-12    
6.7400e+03    3.5407e-12    
6.7420e+03    3.5108e-12    
6.7440e+03    3.4807e-12    
6.7460e+03    3.4529e-12    
6.7480e+03    3.4232e-12    
6.7500e+03    3.3928e-12    
6.7520e+03    3.3656e-12    
6.7540e+03    3.3360e-12    
6.7560e+03    3.3079e-12    
6.7580e+03    3.2796e-12    
6.7600e+03    3.2499e-12    
6.7620e+03    3.2220e-12    
6.7640e+03    3.1967e-12    
6.7660e+03    3.1681e-12    
6.7680e+03    3.1413e-12    
6.7700e+03    3.1156e-12    
6.7720e+03    3.0856e-12    
6.7740e+03    3.0631e-12    
6.7760e+03    3.0365e-12    
6.7780e+03    3.0075e-12    
6.7800e+03    2.9835e-12    
6.7820e+03    2.9570e-12    
6.7840e+03    2.9323e-12    
6.7860e+03    2.9077e-12    
6.7880e+03    2.8820e-12    
6.7900e+03    2.8568e-12    
6.7920e+03    2.8336e-12    
6.7940e+03    2.8096e-12    
6.7960e+03    2.7867e-12    
6.7980e+03    2.7612e-12    
6.8000e+03    2.7370e-12    
6.8020e+03    2.7142e-12    
6.8040e+03    2.6902e-12    
6.8060e+03    2.6676e-12    
6.8080e+03    2.6456e-12    
6.8100e+03    2.6228e-12    
6.8120e+03    2.5987e-12    
6.8140e+03    2.5776e-12    
6.8160e+03    2.5566e-12    
6.8180e+03    2.5332e-12    
6.8200e+03    2.5110e-12    
6.8220e+03    2.4902e-12    
6.8240e+03    2.4674e-12    
6.8260e+03    2.4480e-12    
6.8280e+03    2.4264e-12    
6.8300e+03    2.4054e-12    
6.8320e+03    2.3866e-12    
6.8340e+03    2.3651e-12    
6.8360e+03    2.3463e-12    
6.8380e+03    2.3236e-12    
6.8400e+03    2.3033e-12    
6.8420e+03    2.2854e-12    
6.8440e+03    2.2669e-12    
6.8460e+03    2.2463e-12    
6.8480e+03    2.2275e-12    
6.8500e+03    2.2083e-12    
6.8520e+03    2.1892e-12    
6.8540e+03    2.1700e-12    
6.8560e+03    2.1521e-12    
6.8580e+03    2.1353e-12    
6.8600e+03    2.1186e-12    
6.8620e+03    2.0967e-12    
6.8640e+03    2.0784e-12    
6.8660e+03    2.0621e-12    
6.8680e+03    2.0430e-12    
6.8700e+03    2.0254e-12    
6.8720e+03    2.0110e-12    
6.8740e+03    1.9926e-12    
6.8760e+03    1.9750e-12    
6.8780e+03    1.9584e-12    
6.8800e+03    1.9430e-12    
6.8820e+03    1.9255e-12    
6.8840e+03    1.9069e-12    
6.8860e+03    1.8927e-12    
6.8880e+03    1.8739e-12    
6.8900e+03    1.8592e-12    
6.8920e+03    1.8438e-12    
6.8940e+03    1.8258e-12    
6.8960e+03    1.8123e-12    
6.8980e+03    1.7966e-12    
6.9000e+03    1.7825e-12    
6.9020e+03    1.7675e-12    
6.9040e+03    1.7513e-12    
6.9060e+03    1.7368e-12    
6.9080e+03    1.7200e-12    
6.9100e+03    1.7059e-12    
6.9120e+03    1.6927e-12    
6.9140e+03    1.6778e-12    
6.9160e+03    1.6614e-12    
6.9180e+03    1.6470e-12    
6.9200e+03    1.6361e-12    
6.9220e+03    1.6206e-12    
6.9240e+03    1.6059e-12    
6.9260e+03    1.5920e-12    
6.9280e+03    1.5796e-12    
6.9300e+03    1.5657e-12    
6.9320e+03    1.5522e-12    
6.9340e+03    1.5394e-12    
6.9360e+03    1.5261e-12    
6.9380e+03    1.5117e-12    
6.9400e+03    1.5000e-12    
6.9420e+03    1.4865e-12    
6.9440e+03    1.4736e-12    
6.9460e+03    1.4620e-12    
6.9480e+03    1.4492e-12    
6.9500e+03    1.4357e-12    
6.9520e+03    1.4225e-12    
6.9540e+03    1.4105e-12    
6.9560e+03    1.3992e-12    
6.9580e+03    1.3854e-12    
6.9600e+03    1.3754e-12    
6.9620e+03    1.3645e-12    
6.9640e+03    1.3513e-12    
6.9660e+03    1.3404e-12    
6.9680e+03    1.3282e-12    
6.9700e+03    1.3170e-12    
6.9720e+03    1.3055e-12    
6.9740e+03    1.2944e-12    
6.9760e+03    1.2831e-12    
6.9780e+03    1.2712e-12    
6.9800e+03    1.2632e-12    
6.9820e+03    1.2518e-12    
6.9840e+03    1.2413e-12    
6.9860e+03    1.2284e-12    
6.9880e+03    1.2186e-12    
6.9900e+03    1.2077e-12    
6.9920e+03    1.1987e-12    
6.9940e+03    1.1873e-12    
6.9960e+03    1.1775e-12    
6.9980e+03    1.1666e-12    
7.0000e+03    1.1592e-12    
7.0020e+03    1.1479e-12    
7.0040e+03    1.1363e-12    
7.0060e+03    1.1264e-12    
7.0080e+03    1.1196e-12    
7.0100e+03    1.1083e-12    
7.0120e+03    1.0991e-12    
7.0140e+03    1.0899e-12    
7.0160e+03    1.0789e-12    
7.0180e+03    1.0713e-12    
7.0200e+03    1.0599e-12    
7.0220e+03    1.0529e-12    
7.0240e+03    1.0447e-12    
7.0260e+03    1.0346e-12    
7.0280e+03    1.0257e-12    
7.0300e+03    1.0174e-12    
7.0320e+03    1.0063e-12    
7.0340e+03    1.0000e-12    
7.0360e+03    9.9123e-13    
7.0380e+03    9.8030e-13    
7.0400e+03    9.7449e-13    
7.0420e+03    9.6464e-13    
7.0440e+03    9.5698e-13    
7.0460e+03    9.4879e-13    
7.0480e+03    9.3908e-13    
7.0500e+03    9.3278e-13    
7.0520e+03    9.2499e-13    
7.0540e+03    9.1610e-13    
7.0560e+03    9.0775e-13    
7.0580e+03    8.9961e-13    
7.0600e+03    8.9323e-13    
7.0620e+03    8.8398e-13    
7.0640e+03    8.7774e-13    
7.0660e+03    8.6973e-13    
7.0680e+03    8.6338e-13    
7.0700e+03    8.5486e-13    
7.0720e+03    8.4710e-13    
7.0740e+03    8.4055e-13    
7.0760e+03    8.3266e-13    
7.0780e+03    8.2563e-13    
7.0800e+03    8.1888e-13    
7.0820e+03    8.1165e-13    
7.0840e+03    8.0558e-13    
7.0860e+03    7.9891e-13    
7.0880e+03    7.9139e-13    
7.0900e+03    7.8345e-13    
7.0920e+03    7.7675e-13    
7.0940e+03    7.7013e-13    
7.0960e+03    7.6465e-13    
7.0980e+03    7.5733e-13    
7.1000e+03    7.5162e-13    
7.1020e+03    7.4345e-13    
7.1040e+03    7.3620e-13    
7.1060e+03    7.2978e-13    
7.1080e+03    7.2588e-13    
7.1100e+03    7.1877e-13    
7.1120e+03    7.1335e-13    
7.1140e+03    7.0685e-13    
7.1160e+03    7.0104e-13    
7.1180e+03    6.9298e-13    
7.1200e+03    6.8971e-13    
7.1220e+03    6.8058e-13    
7.1240e+03    6.7787e-13    
7.1260e+03    6.7079e-13    
7.1280e+03    6.6390e-13    
7.1300e+03    6.5927e-13    
7.1320e+03    6.5214e-13    
7.1340e+03    6.4654e-13    
7.1360e+03    6.4115e-13    
7.1380e+03    6.3501e-13    
7.1400e+03    6.3134e-13    
7.1420e+03    6.2559e-13    
7.1440e+03    6.1979e-13    
7.1460e+03    6.1574e-13    
7.1480e+03    6.0850e-13    
7.1500e+03    6.0587e-13    
7.1520e+03    5.9722e-13    
7.1540e+03    5.9332e-13    
7.1560e+03    5.8765e-13    
7.1580e+03    5.8393e-13    
7.1600e+03    5.7689e-13    
7.1620e+03    5.7256e-13    
7.1640e+03    5.6860e-13    
7.1660e+03    5.6287e-13    
7.1680e+03    5.5808e-13    
7.1700e+03    5.5546e-13    
7.1720e+03    5.4816e-13    
7.1740e+03    5.4325e-13    
7.1760e+03    5.3931e-13    
7.1780e+03    5.3474e-13    
7.1800e+03    5.2965e-13    
7.1820e+03    5.2622e-13    
7.1840e+03    5.2083e-13    
7.1860e+03    5.1552e-13    
7.1880e+03    5.1078e-13    
7.1900e+03    5.0770e-13    
7.1920e+03    5.0159e-13    
7.1940e+03    4.9784e-13    
7.1960e+03    4.9458e-13    
7.1980e+03    4.8953e-13    
7.2000e+03    4.8543e-13    
7.2020e+03    4.8175e-13    
7.2040e+03    4.7687e-13    
7.2060e+03    4.7230e-13    
7.2080e+03    4.6829e-13    
7.2100e+03    4.6467e-13    
7.2120e+03    4.6159e-13    
7.2140e+03    4.5656e-13    
7.2160e+03    4.5171e-13    
7.2180e+03    4.4941e-13    
7.2200e+03    4.4406e-13    
7.2220e+03    4.3972e-13    
7.2240e+03    4.3674e-13    
7.2260e+03    4.3259e-13    
7.2280e+03    4.2982e-13    
7.2300e+03    4.2541e-13    
7.2320e+03    4.2209e-13    
7.2340e+03    4.1795e-13    
7.2360e+03    4.1495e-13    
7.2380e+03    4.1109e-13    
7.2400e+03    4.0733e-13    
7.2420e+03    4.0402e-13    
7.2440e+03    4.0071e-13    
7.2460e+03    3.9710e-13    
7.2480e+03    3.9320e-13    
7.2500e+03    3.8917e-13    
7.2520e+03    3.8743e-13    
7.2540e+03    3.8366e-13    
7.2560e+03    3.7906e-13    
7.2580e+03    3.7726e-13    
7.2600e+03    3.7213e-13    
7.2620e+03    3.7040e-13    
7.2640e+03    3.6602e-13    
7.2660e+03    3.6340e-13    
7.2680e+03    3.5894e-13    
7.2700e+03    3.5757e-13    
7.2720e+03    3.5374e-13    
7.2740e+03    3.5077e-13    
7.2760e+03    3.4709e-13    
7.2780e+03    3.4402e-13    
7.2800e+03    3.4279e-13    
7.2820e+03    3.3771e-13    
7.2840e+03    3.3436e-13    
7.2860e+03    3.3320e-13    
7.2880e+03    3.3123e-13    
7.2900e+03    3.2571e-13    
7.2920e+03    3.2643e-13    
7.2940e+03    3.2187e-13    
7.2960e+03    3.1733e-13    
7.2980e+03    3.1489e-13    
7.3000e+03    3.1426e-13    
7.3020e+03    3.1086e-13    
7.3040e+03    3.0672e-13    
7.3060e+03    3.0580e-13    
7.3080e+03    3.0253e-13    
7.3100e+03    2.9965e-13    
7.3120e+03    2.9740e-13    
7.3140e+03    2.9450e-13    
7.3160e+03    2.9134e-13    
7.3180e+03    2.8844e-13    
7.3200e+03    2.8623e-13    
7.3220e+03    2.8325e-13    
7.3240e+03    2.7988e-13    
7.3260e+03    2.7743e-13    
7.3280e+03    2.7519e-13    
7.3300e+03    2.7364e-13    
7.3320e+03    2.7092e-13    
7.3340e+03    2.6810e-13    
7.3360e+03    2.6601e-13    
7.3380e+03    2.6353e-13    
7.3400e+03    2.6192e-13    
7.3420e+03    2.5764e-13    
7.3440e+03    2.5767e-13    
7.3460e+03    2.5382e-13    
7.3480e+03    2.5340e-13    
7.3500e+03    2.5044e-13    
7.3520e+03    2.4799e-13    
7.3540e+03    2.4504e-13    
7.3560e+03    2.4406e-13    
7.3580e+03    2.4293e-13    
7.3600e+03    2.3939e-13    
7.3620e+03    2.3850e-13    
7.3640e+03    2.3568e-13    
7.3660e+03    2.3131e-13    
7.3680e+03    2.3058e-13    
7.3700e+03    2.2899e-13    
7.3720e+03    2.2496e-13    
7.3740e+03    2.2572e-13    
7.3760e+03    2.2220e-13    
7.3780e+03    2.2145e-13    
7.3800e+03    2.1999e-13    
7.3820e+03    2.1720e-13    
7.3840e+03    2.1499e-13    
7.3860e+03    2.1412e-13    
7.3880e+03    2.1208e-13    
7.3900e+03    2.0904e-13    
7.3920e+03    2.0808e-13    
7.3940e+03    2.0542e-13    
7.3960e+03    2.0421e-13    
7.3980e+03    2.0153e-13    
7.4000e+03    2.0045e-13    
7.4020e+03    2.0028e-13    
7.4040e+03    1.9668e-13    
7.4060e+03    1.9470e-13    
7.4080e+03    1.9274e-13    
7.4100e+03    1.9116e-13    
7.4120e+03    1.9120e-13    
7.4140e+03    1.8807e-13    
7.4160e+03    1.8542e-13    
7.4180e+03    1.8455e-13    
7.4200e+03    1.8185e-13    
7.4220e+03    1.8126e-13    
7.4240e+03    1.7962e-13    
7.4260e+03    1.7674e-13    
7.4280e+03    1.7674e-13    
7.4300e+03    1.7497e-13    
7.4320e+03    1.7278e-13    
7.4340e+03    1.7092e-13    
7.4360e+03    1.6887e-13    
7.4380e+03    1.6695e-13    
7.4400e+03    1.6764e-13    
7.4420e+03    1.6460e-13    
7.4440e+03    1.6396e-13    
7.4460e+03    1.6378e-13    
7.4480e+03    1.5966e-13    
7.4500e+03    1.5998e-13    
7.4520e+03    1.5880e-13    
7.4540e+03    1.5602e-13    
7.4560e+03    1.5565e-13    
7.4580e+03    1.5312e-13    
7.4600e+03    1.5008e-13    
7.4620e+03    1.5028e-13    
7.4640e+03    1.5044e-13    
7.4660e+03    1.4806e-13    
7.4680e+03    1.4573e-13    
7.4700e+03    1.4514e-13    
7.4720e+03    1.4406e-13    
7.4740e+03    1.4221e-13    
7.4760e+03    1.4228e-13    
7.4780e+03    1.4009e-13    
7.4800e+03    1.3840e-13    
7.4820e+03    1.3746e-13    
7.4840e+03    1.3635e-13    
7.4860e+03    1.3467e-13    
7.4880e+03    1.3384e-13    
7.4900e+03    1.3344e-13    
7.4920e+03    1.3123e-13    
7.4940e+03    1.2815e-13    
7.4960e+03    1.2979e-13    
7.4980e+03    1.2836e-13    
7.5000e+03    1.2657e-13    
7.5020e+03    1.2428e-13    
7.5040e+03    1.2370e-13    
7.5060e+03    1.2284e-13    
7.5080e+03    1.2079e-13    
7.5100e+03    1.2223e-13    
7.5120e+03    1.2096e-13    
7.5140e+03    1.1977e-13    
7.5160e+03    1.1887e-13    
7.5180e+03    1.1689e-13    
7.5200e+03    1.1639e-13    
7.5220e+03    1.1347e-13    
7.5240e+03    1.1274e-13    
7.5260e+03    1.1102e-13    
7.5280e+03    1.1041e-13    
7.5300e+03    1.0972e-13    
7.5320e+03    1.0834e-13    
7.5340e+03    1.0821e-13    
7.5360e+03    1.0716e-13    
7.5380e+03    1.0579e-13    
7.5400e+03    1.0496e-13    
7.5420e+03    1.0286e-13    
7.5440e+03    1.0146e-13    
7.5460e+03    1.0158e-13    
7.5480e+03    1.0271e-13    
7.5500e+03    9.9951e-14    
7.5520e+03    9.9678e-14    
7.5540e+03    9.7895e-14    
7.5560e+03    9.7866e-14    
7.5580e+03    9.6750e-14    
7.5600e+03    9.4964e-14    
7.5620e+03    9.3823e-14    
7.5640e+03    9.3644e-14    
7.5660e+03    9.3424e-14    
7.5680e+03    9.1691e-14    
7.5700e+03    9.0870e-14    
7.5720e+03    9.0833e-14    
7.5740e+03    8.9483e-14    
7.5760e+03    8.9046e-14    
7.5780e+03    8.7602e-14    
7.5800e+03    8.4031e-14    
7.5820e+03    8.5623e-14    
7.5840e+03    8.4887e-14    
7.5860e+03    8.4079e-14    
7.5880e+03    8.4522e-14    
7.5900e+03    8.2240e-14    
7.5920e+03    8.3334e-14    
7.5940e+03    8.2343e-14    
7.5960e+03    8.1339e-14    
7.5980e+03    7.9488e-14    
7.6000e+03    7.8247e-14    
7.6020e+03    7.7646e-14    
7.6040e+03    7.7797e-14    
7.6060e+03    7.7283e-14    
7.6080e+03    7.4537e-14    
7.6100e+03    7.4649e-14    
7.6120e+03    7.4317e-14    
7.6140e+03    7.5751e-14    
7.6160e+03    7.2841e-14    
7.6180e+03    7.1069e-14    
7.6200e+03    7.1823e-14    
7.6220e+03    7.1320e-14    
7.6240e+03    7.0996e-14    
7.6260e+03    6.9153e-14    
7.6280e+03    6.9601e-14    
7.6300e+03    6.8485e-14    
7.6320e+03    6.7590e-14    
7.6340e+03    6.7444e-14    
7.6360e+03    6.4636e-14    
7.6380e+03    6.5637e-14    
7.6400e+03    6.5262e-14    
7.6420e+03    6.4158e-14    
7.6440e+03    6.3308e-14    
7.6460e+03    6.3632e-14    
7.6480e+03    6.2971e-14    
7.6500e+03    6.2202e-14    
7.6520e+03    6.3423e-14    
7.6540e+03    6.0535e-14    
7.6560e+03    6.0033e-14    
7.6580e+03    6.0187e-14    
7.6600e+03    6.0711e-14    
7.6620e+03    5.8418e-14    
7.6640e+03    5.7817e-14    
7.6660e+03    5.6334e-14    
7.6680e+03    5.6263e-14    
7.6700e+03    5.6621e-14    
7.6720e+03    5.5810e-14    
7.6740e+03    5.2912e-14    
7.6760e+03    5.3475e-14    
7.6780e+03    5.2283e-14    
7.6800e+03    5.3347e-14    
7.6820e+03    5.0687e-14    
7.6840e+03    5.0944e-14    
7.6860e+03    5.1730e-14    
7.6880e+03    5.1298e-14    
7.6900e+03    5.0430e-14    
7.6920e+03    4.8231e-14    
7.6940e+03    4.9829e-14    
7.6960e+03    4.7761e-14    
7.6980e+03    4.7553e-14    
7.7000e+03    4.7330e-14    
7.7020e+03    4.5290e-14    
7.7040e+03    4.6540e-14    
7.7060e+03    4.6361e-14    
7.7080e+03    4.6789e-14    
7.7100e+03    4.4984e-14    
7.7120e+03    4.5201e-14    
7.7140e+03    4.3903e-14    
7.7160e+03    4.2460e-14    
7.7180e+03    4.2905e-14    
7.7200e+03    4.3230e-14    
7.7220e+03    4.1847e-14    
7.7240e+03    4.1929e-14    
7.7260e+03    4.1353e-14    
7.7280e+03    3.9284e-14    
7.7300e+03    4.0950e-14    
7.7320e+03    3.9501e-14    
7.7340e+03    3.9421e-14    
7.7360e+03    3.8540e-14    
7.7380e+03    3.9479e-14    
7.7400e+03    3.6783e-14    
7.7420e+03    3.6221e-14    
7.7440e+03    3.7325e-14    
7.7460e+03    3.7077e-14    
7.7480e+03    3.4933e-14    
7.7500e+03    3.6866e-14    
7.7520e+03    3.6748e-14    
7.7540e+03    3.6786e-14    
7.7560e+03    3.4093e-14    
7.7580e+03    3.5010e-14    
7.7600e+03    3.2686e-14    
7.7620e+03    3.3726e-14    
7.7640e+03    3.4404e-14    
7.7660e+03    3.4071e-14    
7.7680e+03    3.3371e-14    
7.7700e+03    3.2443e-14    
7.7720e+03    3.2039e-14    
7.7740e+03    3.2560e-14    
7.7760e+03    3.1211e-14    
7.7780e+03    3.2420e-14    
7.7800e+03    3.2520e-14    
7.7820e+03    3.0030e-14    
7.7840e+03    2.9328e-14    
7.7860e+03    2.8550e-14    
7.7880e+03    2.8694e-14    
7.7900e+03    2.7682e-14    
7.7920e+03    2.9048e-14    
7.7940e+03    2.8522e-14    
7.7960e+03    2.8473e-14    
7.7980e+03    2.6210e-14    
7.8000e+03    2.7318e-14    
7.8020e+03    2.6835e-14    
7.8040e+03    2.6958e-14    
7.8060e+03    2.5085e-14    
7.8080e+03    2.5577e-14    
7.8100e+03    2.3534e-14    
7.8120e+03    2.4532e-14    
7.8140e+03    2.4015e-14    
7.8160e+03    2.4646e-14    
7.8180e+03    2.4085e-14    
7.8200e+03    2.5103e-14    
7.8220e+03    2.3568e-14    
7.8240e+03    2.2493e-14    
7.8260e+03    2.2216e-14    
7.8280e+03    2.1769e-14    
7.8300e+03    2.4023e-14    
7.8320e+03    2.3934e-14    
7.8340e+03    2.1840e-14    
7.8360e+03    2.2501e-14    
7.8380e+03    2.1056e-14    
7.8400e+03    2.0150e-14    
7.8420e+03    2.1348e-14    
7.8440e+03    2.2210e-14    
7.8460e+03    1.9178e-14    
7.8480e+03    2.0651e-14    
7.8500e+03    1.9740e-14    
7.8520e+03    1.9504e-14    
7.8540e+03    2.0318e-14    
7.8560e+03    2.0289e-14    
7.8580e+03    1.8083e-14    
7.8600e+03    1.7580e-14    
7.8620e+03    1.9471e-14    
7.8640e+03    1.8366e-14    
7.8660e+03    1.6751e-14    
7.8680e+03    1.8310e-14    
7.8700e+03    1.7996e-14    
7.8720e+03    1.8004e-14    
7.8740e+03    1.7279e-14    
7.8760e+03    1.6195e-14    
7.8780e+03    1.6565e-14    
7.8800e+03    1.6187e-14    
7.8820e+03    1.5299e-14    
7.8840e+03    1.5718e-14    
7.8860e+03    1.4436e-14    
7.8880e+03    1.5051e-14    
7.8900e+03    1.4733e-14    
7.8920e+03    1.3884e-14    
7.8940e+03    1.4926e-14    
7.8960e+03    1.3149e-14    
7.8980e+03    1.3196e-14    
7.9000e+03    1.2782e-14    
7.9020e+03    1.4419e-14    
7.9040e+03    1.3219e-14    
7.9060e+03    1.3310e-14    
7.9080e+03    1.2258e-14    
7.9100e+03    1.2883e-14    
7.9120e+03    1.3073e-14    
7.9140e+03    1.2741e-14    
7.9160e+03    1.2595e-14    
7.9180e+03    1.0772e-14    
7.9200e+03    1.2147e-14    
7.9220e+03    1.0384e-14    
7.9240e+03    1.1808e-14    
7.9260e+03    1.1795e-14    
7.9280e+03    1.1078e-14    
7.9300e+03    1.1030e-14    
7.9320e+03    1.0673e-14    
7.9340e+03    1.0598e-14    
7.9360e+03    1.0952e-14    
7.9380e+03    9.6247e-15    
7.9400e+03    1.0705e-14    
7.9420e+03    9.0298e-15    
7.9440e+03    9.7760e-15    
7.9460e+03    1.0329e-14    
7.9480e+03    7.9659e-15    
7.9500e+03    8.6589e-15    
7.9520e+03    9.1898e-15    
7.9540e+03    8.7943e-15    
7.9560e+03    8.1190e-15    
7.9580e+03    6.3317e-15    
7.9600e+03    8.0625e-15    
7.9620e+03    7.5124e-15    
7.9640e+03    8.3756e-15    
7.9660e+03    7.7747e-15    
7.9680e+03    7.7324e-15    
7.9700e+03    8.2968e-15    
7.9720e+03    8.5570e-15    
7.9740e+03    8.0715e-15    
7.9760e+03    7.4391e-15    
7.9780e+03    6.3190e-15    
7.9800e+03    8.1664e-15    
7.9820e+03    5.4502e-15    
7.9840e+03    5.9527e-15    
7.9860e+03    5.3685e-15    
7.9880e+03    6.3640e-15    
7.9900e+03    4.9891e-15    
7.9920e+03    5.9454e-15    
7.9940e+03    4.8824e-15    
7.9960e+03    5.0211e-15    
7.9980e+03    4.3661e-15    
8.0000e+03    5.4967e-15    
8.0020e+03    5.6702e-15    
8.0040e+03    4.6710e-15    
8.0060e+03    4.0844e-15    
8.0080e+03    5.0294e-15    
8.0100e+03    6.1566e-15    
8.0120e+03    4.5878e-15    
8.0140e+03    3.8101e-15    
8.0160e+03    5.0440e-15    
8.0180e+03    3.6922e-15    
8.0200e+03    3.4125e-15    
8.0220e+03    4.1373e-15    
8.0240e+03    3.4626e-15    
8.0260e+03    3.3357e-15    
8.0280e+03    4.5048e-15    
8.0300e+03    4.0198e-15    
8.0320e+03    3.1668e-15    
8.0340e+03    1.7124e-15    
8.0360e+03    3.2614e-15    
8.0380e+03    3.5308e-15    
8.0400e+03    2.9541e-15    
8.0420e+03    2.8110e-15    
8.0440e+03    3.0444e-15    
8.0460e+03    2.2666e-15    
8.0480e+03    2.7446e-15    
8.0500e+03    3.4376e-15    
8.0520e+03    1.3281e-15    
8.0540e+03    1.7768e-15    
8.0560e+03    9.5297e-16    
8.0580e+03    2.2093e-15    
8.0600e+03    1.2414e-15    
8.0620e+03    2.9434e-15    
8.0640e+03    2.0249e-15    
8.0660e+03    1.5571e-16    
8.0680e+03    1.7662e-15    
8.0700e+03    2.5553e-15    
8.0720e+03    1.4365e-15    
8.0740e+03    1.8325e-15    
8.0760e+03    1.6470e-15    
8.0780e+03    1.0377e-15    
8.0800e+03    1.1017e-15    
8.0820e+03    7.9456e-16    
8.0840e+03    3.6036e-16    
8.0860e+03    2.0234e-16    
8.0880e+03    1.0695e-16    
8.0900e+03    2.5998e-17    
8.0920e+03    1.1647e-15    
8.0940e+03    6.2170e-16    
8.0960e+03    3.9294e-16    
8.0980e+03    2.0940e-15    
8.1000e+03    1.0835e-15    
8.1020e+03    4.8624e-16    
8.1040e+03    7.6323e-16    
8.1060e+03    5.5790e-16    
8.1080e+03    1.5552e-15    
8.1100e+03    1.8929e-15    
8.1120e+03    3.5956e-17    
8.1140e+03    1.6107e-15    
8.1160e+03    1.0268e-15    
8.1180e+03    9.8219e-16    
8.1200e+03    7.7085e-16    
8.1220e+03    3.2541e-15    
8.1240e+03    4.3301e-16    
8.1260e+03    7.4244e-16    
8.1280e+03    1.6681e-15    
8.1300e+03    2.2481e-15    
8.1320e+03    9.1654e-16    
8.1340e+03    1.7902e-15    
8.1360e+03    2.2149e-15    
8.1380e+03    1.5784e-15    
8.1400e+03    8.7488e-16    
8.1420e+03    1.1378e-15    
8.1440e+03    6.1392e-16    
8.1460e+03    1.6171e-15    
8.1480e+03    1.6474e-15    
8.1500e+03    2.0335e-15    
8.1520e+03    7.5087e-16    
8.1540e+03    3.4049e-15    
8.1560e+03    1.5125e-15    
8.1580e+03    3.2835e-15    
8.1600e+03    2.2399e-15    
8.1620e+03    2.6703e-15    
8.1640e+03    3.5658e-15    
8.1660e+03    4.0363e-15    
8.1680e+03    3.1687e-15    
8.1700e+03    4.0202e-15    
8.1720e+03    3.5854e-15    
8.1740e+03    3.9219e-15    
8.1760e+03    2.1670e-15    
8.1780e+03    3.8522e-15    
8.1800e+03    2.7174e-15    
8.1820e+03    3.1208e-15    
8.1840e+03    3.9925e-15    
8.1860e+03    3.8868e-15    
8.1880e+03    2.2669e-15    
8.1900e+03    3.3393e-15    
8.1920e+03    3.4016e-15    
8.1940e+03    2.9711e-15    
8.1960e+03    4.9260e-15    
8.1980e+03    4.1111e-15    
8.2000e+03    3.6711e-15    
8.2020e+03    3.8711e-15    
8.2040e+03    4.0834e-15    
8.2060e+03    2.9420e-15    
8.2080e+03    4.5795e-15    
8.2100e+03    4.0895e-15    
8.2120e+03    4.6904e-15    
8.2140e+03    4.7397e-15    
8.2160e+03    3.7241e-15    
8.2180e+03    4.9133e-15    
8.2200e+03    3.5504e-15    
8.2220e+03    4.2857e-15    
8.2240e+03    5.4305e-15    
8.2260e+03    4.6033e-15    
8.2280e+03    5.6180e-15    
8.2300e+03    4.6459e-15    
8.2320e+03    5.9081e-15    
8.2340e+03    4.8726e-15    
8.2360e+03    6.3373e-15    
8.2380e+03    4.9626e-15    
8.2400e+03    5.7895e-15    
8.2420e+03    4.3759e-15    
8.2440e+03    3.8365e-15    
8.2460e+03    5.8583e-15    
8.2480e+03    4.5089e-15    
8.2500e+03    4.6478e-15    
8.2520e+03    5.3126e-15    
8.2540e+03    3.2602e-15    
8.2560e+03    5.0460e-15    
8.2580e+03    4.9374e-15    
8.2600e+03    4.4664e-15    
8.2620e+03    6.9504e-15    
8.2640e+03    6.4891e-15    
8.2660e+03    5.3129e-15    
8.2680e+03    4.8361e-15    
8.2700e+03    3.4233e-15    
8.2720e+03    4.6339e-15    
8.2740e+03    4.8405e-15    
8.2760e+03    6.0030e-15    
8.2780e+03    7.2023e-15    
8.2800e+03    7.1419e-15    
8.2820e+03    7.1421e-15    
8.2840e+03    5.3278e-15    
8.2860e+03    5.6272e-15    
8.2880e+03    6.7267e-15    
8.2900e+03    5.7624e-15    
8.2920e+03    4.7310e-15    
8.2940e+03    5.7710e-15    
8.2960e+03    6.0811e-15    
8.2980e+03    7.4008e-15    
8.3000e+03    6.9219e-15    
8.3020e+03    7.0884e-15    
8.3040e+03    6.1471e-15    
8.3060e+03    6.5446e-15    
8.3080e+03    7.0800e-15    
8.3100e+03    6.5154e-15    
8.3120e+03    6.5241e-15    
8.3140e+03    6.8390e-15    
8.3160e+03    7.2314e-15    
8.3180e+03    6.7785e-15    
8.3200e+03    7.0802e-15    
8.3220e+03    7.5397e-15    
8.3240e+03    6.9735e-15    
8.3260e+03    6.9112e-15    
8.3280e+03    6.7013e-15    
8.3300e+03    6.5178e-15    
8.3320e+03    5.9227e-15    
8.3340e+03    6.3761e-15    
8.3360e+03    6.6154e-15    
8.3380e+03    7.1200e-15    
8.3400e+03    7.2493e-15    
8.3420e+03    7.6640e-15    
8.3440e+03    8.1194e-15    
8.3460e+03    6.9289e-15    
8.3480e+03    6.6284e-15    
8.3500e+03    7.2730e-15    
8.3520e+03    8.1872e-15    
8.3540e+03    6.9466e-15    
8.3560e+03    8.6366e-15    
8.3580e+03    6.9839e-15    
8.3600e+03    6.9298e-15    
8.3620e+03    7.4076e-15    
8.3640e+03    6.5608e-15    
8.3660e+03    7.3577e-15    
8.3680e+03    6.4479e-15    
8.3700e+03    8.0270e-15    
8.3720e+03    5.3627e-15    
8.3740e+03    7.6537e-15    
8.3760e+03    8.8358e-15    
8.3780e+03    7.7858e-15    
8.3800e+03    8.6379e-15    
8.3820e+03    8.9396e-15    
8.3840e+03    7.5474e-15    
8.3860e+03    7.7754e-15    
8.3880e+03    7.7574e-15    
8.3900e+03    8.5355e-15    
8.3920e+03    5.7003e-15    
8.3940e+03    9.8549e-15    
8.3960e+03    8.4069e-15    
8.3980e+03    8.1051e-15    
8.4000e+03    7.3805e-15    
8.4020e+03    7.3406e-15    
8.4040e+03    8.1030e-15    
8.4060e+03    6.9927e-15    
8.4080e+03    8.4361e-15    
8.4100e+03    8.3046e-15    
8.4120e+03    1.0613e-14    
8.4140e+03    6.5774e-15    
8.4160e+03    7.8782e-15    
8.4180e+03    8.9274e-15    
8.4200e+03    9.2368e-15    
8.4220e+03    8.7941e-15    
8.4240e+03    8.7083e-15    
8.4260e+03    7.9717e-15    
8.4280e+03    7.4259e-15    
8.4300e+03    8.7577e-15    
8.4320e+03    9.0988e-15    
8.4340e+03    8.1931e-15    
8.4360e+03    8.3978e-15    
8.4380e+03    8.0270e-15    
8.4400e+03    7.3381e-15    
8.4420e+03    8.5862e-15    
8.4440e+03    8.3300e-15    
8.4460e+03    8.9815e-15    
8.4480e+03    9.0201e-15    
8.4500e+03    8.2580e-15    
8.4520e+03    9.3888e-15    
8.4540e+03    9.2154e-15    
8.4560e+03    8.7113e-15    
8.4580e+03    7.3713e-15    
8.4600e+03    9.4206e-15    
8.4620e+03    8.2475e-15    
8.4640e+03    8.2132e-15    
8.4660e+03    1.0262e-14    
8.4680e+03    9.7411e-15    
8.4700e+03    8.8860e-15    
8.4720e+03    8.7355e-15    
8.4740e+03    8.2043e-15    
8.4760e+03    1.0119e-14    
8.4780e+03    7.1485e-15    
8.4800e+03    9.5832e-15    
8.4820e+03    7.3572e-15    
8.4840e+03    8.3763e-15    
8.4860e+03    7.5320e-15    
8.4880e+03    9.4596e-15    
8.4900e+03    8.9277e-15    
8.4920e+03    8.6278e-15    
8.4940e+03    8.5023e-15    
8.4960e+03    7.9526e-15    
8.4980e+03    9.1855e-15    
8.5000e+03    1.0976e-14    
8.5020e+03    8.4416e-15    
8.5040e+03    9.3834e-15    
8.5060e+03    8.9754e-15    
8.5080e+03    1.0316e-14    
8.5100e+03    9.1116e-15    
8.5120e+03    1.0130e-14    
8.5140e+03    1.0593e-14    
8.5160e+03    8.0130e-15    
8.5180e+03    1.0378e-14    
8.5200e+03    9.2691e-15    
8.5220e+03    8.9111e-15    
8.5240e+03    1.0194e-14    
8.5260e+03    8.6123e-15    
8.5280e+03    7.4448e-15    
8.5300e+03    8.9066e-15    
8.5320e+03    9.0351e-15    
8.5340e+03    9.0319e-15    
8.5360e+03    1.0478e-14    
8.5380e+03    9.0725e-15    
8.5400e+03    8.6609e-15    
8.5420e+03    9.5753e-15    
8.5440e+03    8.6843e-15    
8.5460e+03    8.8737e-15    
8.5480e+03    8.1464e-15    
8.5500e+03    9.8488e-15    
8.5520e+03    9.8303e-15    
8.5540e+03    8.0296e-15    
8.5560e+03    9.1445e-15    
8.5580e+03    9.7761e-15    
8.5600e+03    9.5834e-15    
8.5620e+03    8.8685e-15    
8.5640e+03    8.3426e-15    
8.5660e+03    9.2046e-15    
8.5680e+03    1.0733e-14    
8.5700e+03    7.4958e-15    
8.5720e+03    9.9970e-15    
8.5740e+03    1.0460e-14    
8.5760e+03    8.6760e-15    
8.5780e+03    9.2064e-15    
8.5800e+03    9.5108e-15    
8.5820e+03    9.6091e-15    
8.5840e+03    1.0496e-14    
8.5860e+03    9.4108e-15    
8.5880e+03    8.4555e-15    
8.5900e+03    1.0340e-14    
8.5920e+03    8.8238e-15    
8.5940e+03    9.8349e-15    
8.5960e+03    9.2536e-15    
8.5980e+03    9.2996e-15    
8.6000e+03    8.8503e-15    
8.6020e+03    9.8597e-15    
8.6040e+03    8.9435e-15    
8.6060e+03    1.0590e-14    
8.6080e+03    9.9538e-15    
8.6100e+03    9.1354e-15    
8.6120e+03    9.5865e-15    
8.6140e+03    9.9922e-15    
8.6160e+03    9.9024e-15    
8.6180e+03    9.3946e-15    
8.6200e+03    1.0572e-14    
8.6220e+03    1.2405e-14    
8.6240e+03    1.0628e-14    
8.6260e+03    9.0781e-15    
8.6280e+03    9.8194e-15    
8.6300e+03    8.6518e-15    
8.6320e+03    9.6689e-15    
8.6340e+03    9.0746e-15    
8.6360e+03    1.0427e-14    
8.6380e+03    1.0397e-14    
8.6400e+03    1.0600e-14    
8.6420e+03    9.1494e-15    
8.6440e+03    9.2731e-15    
8.6460e+03    1.0741e-14    
8.6480e+03    1.0050e-14    
8.6500e+03    8.8210e-15    
8.6520e+03    9.8458e-15    
8.6540e+03    9.9656e-15    
8.6560e+03    8.6572e-15    
8.6580e+03    1.0409e-14    
8.6600e+03    8.8666e-15    
8.6620e+03    9.7132e-15    
8.6640e+03    9.8345e-15    
8.6660e+03    7.6952e-15    
8.6680e+03    1.0243e-14    
8.6700e+03    8.8763e-15    
8.6720e+03    1.1198e-14    
8.6740e+03    1.0411e-14    
8.6760e+03    8.9916e-15    
8.6780e+03    8.8406e-15    
8.6800e+03    9.7388e-15    
8.6820e+03    8.6461e-15    
8.6840e+03    1.0258e-14    
8.6860e+03    1.1128e-14    
8.6880e+03    9.2239e-15    
8.6900e+03    1.0841e-14    
8.6920e+03    1.0036e-14    
8.6940e+03    9.8521e-15    
8.6960e+03    1.0529e-14    
8.6980e+03    8.8323e-15    
8.7000e+03    1.0575e-14    
8.7020e+03    9.1833e-15    
8.7040e+03    1.0858e-14    
8.7060e+03    9.9435e-15    
8.7080e+03    1.0291e-14    
8.7100e+03    1.0635e-14    
8.7120e+03    1.1104e-14    
8.7140e+03    1.0167e-14    
8.7160e+03    1.0438e-14    
8.7180e+03    1.0936e-14    
8.7200e+03    8.8127e-15    
8.7220e+03    9.5095e-15    
8.7240e+03    9.4813e-15    
8.7260e+03    9.7308e-15    
8.7280e+03    9.8392e-15    
8.7300e+03    9.7122e-15    
8.7320e+03    9.3257e-15    
8.7340e+03    9.3842e-15    
8.7360e+03    1.0717e-14    
8.7380e+03    1.0929e-14    
8.7400e+03    1.1206e-14    
8.7420e+03    9.2269e-15    
8.7440e+03    1.0187e-14    
8.7460e+03    9.0237e-15    
8.7480e+03    1.1825e-14    
8.7500e+03    1.0802e-14    
8.7520e+03    8.7357e-15    
8.7540e+03    1.0449e-14    
8.7560e+03    1.0800e-14    
8.7580e+03    1.0734e-14    
8.7600e+03    1.0510e-14    
8.7620e+03    1.1846e-14    
8.7640e+03    9.6092e-15    
8.7660e+03    9.7429e-15    
8.7680e+03    8.9784e-15    
8.7700e+03    1.0660e-14    
8.7720e+03    9.8966e-15    
8.7740e+03    8.9628e-15    
8.7760e+03    1.0236e-14    
8.7780e+03    9.2533e-15    
8.7800e+03    1.0531e-14    
8.7820e+03    8.9356e-15    
8.7840e+03    8.8566e-15    
8.7860e+03    1.0661e-14    
8.7880e+03    1.0548e-14    
8.7900e+03    1.1415e-14    
8.7920e+03    1.0442e-14    
8.7940e+03    1.0997e-14    
8.7960e+03    1.0266e-14    
8.7980e+03    9.7294e-15    
8.8000e+03    9.8018e-15    
8.8020e+03    8.1237e-15    
8.8040e+03    1.0550e-14    
8.8060e+03    1.0669e-14    
8.8080e+03    1.0681e-14    
8.8100e+03    1.0575e-14    
8.8120e+03    1.0047e-14    
8.8140e+03    1.0468e-14    
8.8160e+03    1.0285e-14    
8.8180e+03    9.6641e-15    
8.8200e+03    1.1057e-14    
8.8220e+03    1.0575e-14    
8.8240e+03    1.0288e-14    
8.8260e+03    8.4151e-15    
8.8280e+03    9.7885e-15    
8.8300e+03    8.4381e-15    
8.8320e+03    9.0838e-15    
8.8340e+03    8.8995e-15    
8.8360e+03    1.0507e-14    
8.8380e+03    8.8402e-15    
8.8400e+03    1.0574e-14    
8.8420e+03    1.0580e-14    
8.8440e+03    1.0263e-14    
8.8460e+03    9.9526e-15    
8.8480e+03    1.0645e-14    
8.8500e+03    1.0238e-14    
8.8520e+03    1.1262e-14    
8.8540e+03    9.3134e-15    
8.8560e+03    1.1827e-14    
8.8580e+03    1.0726e-14    
8.8600e+03    1.0146e-14    
8.8620e+03    1.0977e-14    
8.8640e+03    1.0606e-14    
8.8660e+03    1.0007e-14    
8.8680e+03    9.3005e-15    
8.8700e+03    9.3107e-15    
8.8720e+03    1.0876e-14    
8.8740e+03    8.6126e-15    
8.8760e+03    9.8953e-15    
8.8780e+03    1.0191e-14    
8.8800e+03    1.2432e-14    
8.8820e+03    1.1675e-14    
8.8840e+03    1.0056e-14    
8.8860e+03    9.3670e-15    
8.8880e+03    1.0014e-14    
8.8900e+03    9.5709e-15    
8.8920e+03    1.0729e-14    
8.8940e+03    1.1672e-14    
8.8960e+03    9.2717e-15    
8.8980e+03    1.0201e-14    
8.9000e+03    1.0138e-14    
8.9020e+03    9.0079e-15    
8.9040e+03    1.0542e-14    
8.9060e+03    1.1127e-14    
8.9080e+03    1.0852e-14    
8.9100e+03    1.1208e-14    
8.9120e+03    1.1487e-14    
8.9140e+03    1.1174e-14    
8.9160e+03    1.1176e-14    
8.9180e+03    1.0468e-14    
8.9200e+03    1.1665e-14    
8.9220e+03    9.6167e-15    
8.9240e+03    1.2389e-14    
8.9260e+03    1.1212e-14    
8.9280e+03    1.0758e-14    
8.9300e+03    8.8429e-15    
8.9320e+03    1.0789e-14    
8.9340e+03    1.1521e-14    
8.9360e+03    1.1559e-14    
8.9380e+03    1.0528e-14    
8.9400e+03    1.0297e-14    
8.9420e+03    1.0558e-14    
8.9440e+03    1.0155e-14    
8.9460e+03    9.9372e-15    
8.9480e+03    9.8118e-15    
8.9500e+03    1.1847e-14    
8.9520e+03    1.1052e-14    
8.9540e+03    1.0140e-14    
8.9560e+03    1.0445e-14    
8.9580e+03    9.9736e-15    
8.9600e+03    1.0957e-14    
8.9620e+03    1.1093e-14    
8.9640e+03    1.0225e-14    
8.9660e+03    1.1491e-14    
8.9680e+03    9.8511e-15    
8.9700e+03    1.0162e-14    
8.9720e+03    9.8392e-15    
8.9740e+03    8.4665e-15    
8.9760e+03    1.0497e-14    
8.9780e+03    1.1624e-14    
8.9800e+03    1.1686e-14    
8.9820e+03    9.5557e-15    
8.9840e+03    1.0653e-14    
8.9860e+03    1.1194e-14    
8.9880e+03    9.8817e-15    
8.9900e+03    1.0892e-14    
8.9920e+03    1.0951e-14    
8.9940e+03    1.0302e-14    
8.9960e+03    1.0518e-14    
8.9980e+03    1.0789e-14    
9.0000e+03    1.1072e-14    
9.0020e+03    1.0475e-14    
9.0040e+03    1.0864e-14    
9.0060e+03    1.2614e-14    
9.0080e+03    9.4833e-15    
9.0100e+03    1.1909e-14    
9.0120e+03    9.2104e-15    
9.0140e+03    1.0277e-14    
9.0160e+03    1.0770e-14    
9.0180e+03    1.0627e-14    
9.0200e+03    8.7961e-15    
9.0220e+03    1.1078e-14    
9.0240e+03    1.1654e-14    
9.0260e+03    1.1123e-14    
9.0280e+03    8.5404e-15    
9.0300e+03    9.3901e-15    
9.0320e+03    1.0054e-14    
9.0340e+03    9.8555e-15    
9.0360e+03    1.0705e-14    
9.0380e+03    1.1518e-14    
9.0400e+03    1.1748e-14    
9.0420e+03    1.1109e-14    
9.0440e+03    1.2888e-14    
9.0460e+03    9.8207e-15    
9.0480e+03    1.2421e-14    
9.0500e+03    9.5590e-15    
9.0520e+03    1.0644e-14    
9.0540e+03    1.0680e-14    
9.0560e+03    1.0624e-14    
9.0580e+03    9.0741e-15    
9.0600e+03    1.0519e-14    
9.0620e+03    1.0709e-14    
9.0640e+03    1.0306e-14    
9.0660e+03    1.0924e-14    
9.0680e+03    1.0772e-14    
9.0700e+03    1.0571e-14    
9.0720e+03    1.0165e-14    
9.0740e+03    9.7839e-15    
9.0760e+03    9.4488e-15    
9.0780e+03    1.0685e-14    
9.0800e+03    9.7570e-15    
9.0820e+03    1.0760e-14    
9.0840e+03    1.0507e-14    
9.0860e+03    1.0012e-14    
9.0880e+03    1.1076e-14    
9.0900e+03    1.1641e-14    
9.0920e+03    9.7047e-15    
9.0940e+03    1.0282e-14    
9.0960e+03    1.0732e-14    
9.0980e+03    9.5787e-15    
9.1000e+03    1.1457e-14    
9.1020e+03    1.0518e-14    
9.1040e+03    9.4000e-15    
9.1060e+03    1.1618e-14    
9.1080e+03    1.0576e-14    
9.1100e+03    1.0268e-14    
9.1120e+03    1.0818e-14    
9.1140e+03    1.0478e-14    
9.1160e+03    1.1841e-14    
9.1180e+03    1.0398e-14    
9.1200e+03    1.1343e-14    
9.1220e+03    9.4003e-15    
9.1240e+03    1.0681e-14    
9.1260e+03    1.0651e-14    
9.1280e+03    1.0992e-14    
9.1300e+03    1.0421e-14    
9.1320e+03    1.1403e-14    
9.1340e+03    1.0727e-14    
9.1360e+03    1.0334e-14    
9.1380e+03    1.1514e-14    
9.1400e+03    1.0324e-14    
9.1420e+03    1.0817e-14    
9.1440e+03    1.1163e-14    
9.1460e+03    1.0558e-14    
9.1480e+03    1.0599e-14    
9.1500e+03    1.1495e-14    
9.1520e+03    8.7658e-15    
9.1540e+03    1.0889e-14    
9.1560e+03    9.8881e-15    
9.1580e+03    1.2760e-14    
9.1600e+03    1.1034e-14    
9.1620e+03    1.1016e-14    
9.1640e+03    1.0087e-14    
9.1660e+03    1.0705e-14    
9.1680e+03    1.1019e-14    
9.1700e+03    1.1671e-14    
9.1720e+03    9.6114e-15    
9.1740e+03    9.2376e-15    
9.1760e+03    9.8933e-15    
9.1780e+03    1.0930e-14    
9.1800e+03    1.0020e-14    
9.1820e+03    1.1307e-14    
9.1840e+03    1.1493e-14    
9.1860e+03    1.1122e-14    
9.1880e+03    1.1302e-14    
9.1900e+03    1.1375e-14    
9.1920e+03    1.1646e-14    
9.1940e+03    1.1694e-14    
9.1960e+03    1.2224e-14    
9.1980e+03    1.1664e-14    
9.2000e+03    9.5095e-15    
9.2020e+03    1.2249e-14    
9.2040e+03    1.1128e-14    
9.2060e+03    1.0584e-14    
9.2080e+03    1.1376e-14    
9.2100e+03    1.1247e-14    
9.2120e+03    1.0223e-14    
9.2140e+03    1.1880e-14    
9.2160e+03    1.1204e-14    
9.2180e+03    1.0256e-14    
9.2200e+03    1.1660e-14    
9.2220e+03    1.0756e-14    
9.2240e+03    9.6334e-15    
9.2260e+03    1.0937e-14    
9.2280e+03    1.0352e-14    
9.2300e+03    9.7713e-15    
9.2320e+03    1.1377e-14    
9.2340e+03    1.1852e-14    
9.2360e+03    1.0586e-14    
9.2380e+03    1.0884e-14    
9.2400e+03    1.1421e-14    
9.2420e+03    1.1241e-14    
9.2440e+03    1.0161e-14    
9.2460e+03    1.0956e-14    
9.2480e+03    1.0906e-14    
9.2500e+03    9.9518e-15    
9.2520e+03    9.6903e-15    
9.2540e+03    1.1108e-14    
9.2560e+03    1.1597e-14    
9.2580e+03    1.1819e-14    
9.2600e+03    1.0926e-14    
9.2620e+03    1.0642e-14    
9.2640e+03    1.0341e-14    
9.2660e+03    1.1129e-14    
9.2680e+03    1.0811e-14    
9.2700e+03    9.7832e-15    
9.2720e+03    1.0649e-14    
9.2740e+03    1.0403e-14    
9.2760e+03    1.2652e-14    
9.2780e+03    1.1247e-14    
9.2800e+03    1.1862e-14    
9.2820e+03    1.0008e-14    
9.2840e+03    1.1097e-14    
9.2860e+03    1.2603e-14    
9.2880e+03    1.2813e-14    
9.2900e+03    1.1130e-14    
9.2920e+03    8.9935e-15    
9.2940e+03    1.0530e-14    
9.2960e+03    1.0874e-14    
9.2980e+03    1.2668e-14    
9.3000e+03    1.0037e-14    
9.3020e+03    9.3300e-15    
9.3040e+03    1.0835e-14    
9.3060e+03    1.1201e-14    
9.3080e+03    1.1442e-14    
9.3100e+03    9.9213e-15    
9.3120e+03    1.0203e-14    
9.3140e+03    1.0287e-14    
9.3160e+03    1.0629e-14    
9.3180e+03    1.1619e-14    
9.3200e+03    1.1369e-14    
9.3220e+03    1.0292e-14    
9.3240e+03    1.0878e-14    
9.3260e+03    1.0186e-14    
9.3280e+03    1.1944e-14    
9.3300e+03    1.1016e-14    
9.3320e+03    1.1553e-14    
9.3340e+03    1.0175e-14    
9.3360e+03    1.0294e-14    
9.3380e+03    1.2747e-14    
9.3400e+03    1.1117e-14    
9.3420e+03    9.5349e-15    
9.3440e+03    1.0455e-14    
9.3460e+03    9.5753e-15    
9.3480e+03    1.1694e-14    
9.3500e+03    1.2130e-14    
9.3520e+03    1.0102e-14    
9.3540e+03    1.1467e-14    
9.3560e+03    1.0877e-14    
9.3580e+03    9.4230e-15    
9.3600e+03    1.0475e-14    
9.3620e+03    1.0900e-14    
9.3640e+03    1.1272e-14    
9.3660e+03    1.1169e-14    
9.3680e+03    1.0626e-14    
9.3700e+03    1.0091e-14    
9.3720e+03    1.0969e-14    
9.3740e+03    1.1169e-14    
9.3760e+03    1.0938e-14    
9.3780e+03    1.1712e-14    
9.3800e+03    1.1327e-14    
9.3820e+03    1.0414e-14    
9.3840e+03    1.1595e-14    
9.3860e+03    1.0636e-14    
9.3880e+03    1.0252e-14    
9.3900e+03    1.2340e-14    
9.3920e+03    1.1826e-14    
9.3940e+03    1.1047e-14    
9.3960e+03    1.0169e-14    
9.3980e+03    1.1476e-14    
9.4000e+03    1.0905e-14    
9.4020e+03    1.1166e-14    
9.4040e+03    1.0145e-14    
9.4060e+03    1.0497e-14    
9.4080e+03    1.0237e-14    
9.4100e+03    1.2471e-14    
9.4120e+03    1.1243e-14    
9.4140e+03    1.1225e-14    
9.4160e+03    1.0404e-14    
9.4180e+03    1.0519e-14    
9.4200e+03    1.0453e-14    
9.4220e+03    9.1694e-15    
9.4240e+03    9.9070e-15    
9.4260e+03    1.1242e-14    
9.4280e+03    1.2018e-14    
9.4300e+03    1.1654e-14    
9.4320e+03    1.0038e-14    
9.4340e+03    1.0817e-14    
9.4360e+03    1.1537e-14    
9.4380e+03    1.2167e-14    
9.4400e+03    1.1942e-14    
9.4420e+03    1.1369e-14    
9.4440e+03    9.9957e-15    
9.4460e+03    1.0410e-14    
9.4480e+03    1.0250e-14    
9.4500e+03    1.0466e-14    
9.4520e+03    1.1382e-14    
9.4540e+03    1.0465e-14    
9.4560e+03    1.1496e-14    
9.4580e+03    1.0861e-14    
9.4600e+03    1.1644e-14    
9.4620e+03    1.0389e-14    
9.4640e+03    1.1073e-14    
9.4660e+03    1.2262e-14    
9.4680e+03    1.0150e-14    
9.4700e+03    1.1430e-14    
9.4720e+03    9.8933e-15    
9.4740e+03    1.0072e-14    
9.4760e+03    1.0440e-14    
9.4780e+03    1.0785e-14    
9.4800e+03    1.0585e-14    
9.4820e+03    1.1231e-14    
9.4840e+03    9.9830e-15    
9.4860e+03    1.1659e-14    
9.4880e+03    1.0536e-14    
9.4900e+03    1.1402e-14    
9.4920e+03    1.0833e-14    
9.4940e+03    1.0535e-14    
9.4960e+03    1.0101e-14    
9.4980e+03    1.0687e-14    
9.5000e+03    1.1992e-14    
9.5020e+03    1.2385e-14    
9.5040e+03    1.1282e-14    
9.5060e+03    9.8766e-15    
9.5080e+03    1.1036e-14    
9.5100e+03    1.1753e-14    
9.5120e+03    1.0649e-14    
9.5140e+03    1.1908e-14    
9.5160e+03    1.1236e-14    
9.5180e+03    1.0447e-14    
9.5200e+03    1.2577e-14    
9.5220e+03    1.0856e-14    
9.5240e+03    1.0556e-14    
9.5260e+03    9.6233e-15    
9.5280e+03    1.0835e-14    
9.5300e+03    1.1319e-14    
9.5320e+03    1.1510e-14    
9.5340e+03    1.0728e-14    
9.5360e+03    1.1151e-14    
9.5380e+03    1.0092e-14    
9.5400e+03    9.8939e-15    
9.5420e+03    1.1579e-14    
9.5440e+03    1.1428e-14    
9.5460e+03    1.1351e-14    
9.5480e+03    1.0790e-14    
9.5500e+03    1.1146e-14    
9.5520e+03    1.0542e-14    
9.5540e+03    1.0442e-14    
9.5560e+03    1.0828e-14    
9.5580e+03    1.1193e-14    
9.5600e+03    1.0293e-14    
9.5620e+03    1.0829e-14    
9.5640e+03    1.0472e-14    
9.5660e+03    1.0760e-14    
9.5680e+03    1.0685e-14    
9.5700e+03    1.1117e-14    
9.5720e+03    1.0521e-14    
9.5740e+03    1.1838e-14    
9.5760e+03    1.0975e-14    
9.5780e+03    1.1392e-14    
9.5800e+03    1.1255e-14    
9.5820e+03    1.1381e-14    
9.5840e+03    1.0802e-14    
9.5860e+03    9.9508e-15    
9.5880e+03    1.1224e-14    
9.5900e+03    9.7016e-15    
9.5920e+03    1.1230e-14    
9.5940e+03    9.9465e-15    
9.5960e+03    1.0525e-14    
9.5980e+03    1.1191e-14    
9.6000e+03    1.1790e-14    
9.6020e+03    1.0877e-14    
9.6040e+03    1.1220e-14    
9.6060e+03    1.1628e-14    
9.6080e+03    1.1080e-14    
9.6100e+03    1.0165e-14    
9.6120e+03    1.0783e-14    
9.6140e+03    1.1573e-14    
9.6160e+03    1.2033e-14    
9.6180e+03    1.0641e-14    
9.6200e+03    1.0946e-14    
9.6220e+03    1.1117e-14    
9.6240e+03    1.1222e-14    
9.6260e+03    1.1511e-14    
9.6280e+03    1.0209e-14    
9.6300e+03    1.1155e-14    
9.6320e+03    1.1354e-14    
9.6340e+03    9.9299e-15    
9.6360e+03    1.0741e-14    
9.6380e+03    1.1817e-14    
9.6400e+03    1.1046e-14    
9.6420e+03    1.0403e-14    
9.6440e+03    1.0793e-14    
9.6460e+03    1.1068e-14    
9.6480e+03    1.0902e-14    
9.6500e+03    9.8661e-15    
9.6520e+03    9.8357e-15    
9.6540e+03    9.5117e-15    
9.6560e+03    1.0739e-14    
9.6580e+03    1.0302e-14    
9.6600e+03    1.1226e-14    
9.6620e+03    1.1518e-14    
9.6640e+03    1.0915e-14    
9.6660e+03    1.0996e-14    
9.6680e+03    1.1465e-14    
9.6700e+03    1.0937e-14    
9.6720e+03    1.1344e-14    
9.6740e+03    1.2291e-14    
9.6760e+03    9.6966e-15    
9.6780e+03    1.1035e-14    
9.6800e+03    1.2298e-14    
9.6820e+03    1.1261e-14    
9.6840e+03    1.0977e-14    
9.6860e+03    1.0515e-14    
9.6880e+03    1.1567e-14    
9.6900e+03    1.0976e-14    
9.6920e+03    1.0580e-14    
9.6940e+03    1.0240e-14    
9.6960e+03    1.0263e-14    
9.6980e+03    1.0147e-14    
9.7000e+03    1.0953e-14    
9.7020e+03    1.1040e-14    
9.7040e+03    1.0611e-14    
9.7060e+03    1.2321e-14    
9.7080e+03    9.8548e-15    
9.7100e+03    1.0777e-14    
9.7120e+03    1.0613e-14    
9.7140e+03    1.0208e-14    
9.7160e+03    1.1858e-14    
9.7180e+03    1.1124e-14    
9.7200e+03    1.1261e-14    
9.7220e+03    1.1170e-14    
9.7240e+03    1.1616e-14    
9.7260e+03    1.2013e-14    
9.7280e+03    1.0664e-14    
9.7300e+03    1.1044e-14    
9.7320e+03    1.1260e-14    
9.7340e+03    1.1943e-14    
9.7360e+03    1.1897e-14    
9.7380e+03    1.1829e-14    
9.7400e+03    1.1668e-14    
9.7420e+03    1.1505e-14    
9.7440e+03    1.0374e-14    
9.7460e+03    9.8162e-15    
9.7480e+03    1.1740e-14    
9.7500e+03    1.1629e-14    
9.7520e+03    1.0778e-14    
9.7540e+03    1.1088e-14    
9.7560e+03    1.1306e-14    
9.7580e+03    1.0193e-14    
9.7600e+03    1.0209e-14    
9.7620e+03    1.1933e-14    
9.7640e+03    9.9549e-15    
9.7660e+03    1.1433e-14    
9.7680e+03    1.1971e-14    
9.7700e+03    1.1872e-14    
9.7720e+03    1.1195e-14    
9.7740e+03    1.0907e-14    
9.7760e+03    1.1444e-14    
9.7780e+03    1.2898e-14    
9.7800e+03    1.1793e-14    
9.7820e+03    1.1418e-14    
9.7840e+03    9.9945e-15    
9.7860e+03    1.0963e-14    
9.7880e+03    1.1124e-14    
9.7900e+03    1.1025e-14    
9.7920e+03    1.1317e-14    
9.7940e+03    1.1161e-14    
9.7960e+03    1.2324e-14    
9.7980e+03    1.0686e-14    
9.8000e+03    1.1635e-14    
9.8020e+03    1.0782e-14    
9.8040e+03    1.2029e-14    
9.8060e+03    1.0671e-14    
9.8080e+03    9.5141e-15    
9.8100e+03    8.6135e-15    
9.8120e+03    1.1679e-14    
9.8140e+03    1.0919e-14    
9.8160e+03    1.1571e-14    
9.8180e+03    1.0984e-14    
9.8200e+03    1.1198e-14    
9.8220e+03    1.1603e-14    
9.8240e+03    1.0991e-14    
9.8260e+03    1.0796e-14    
9.8280e+03    1.1040e-14    
9.8300e+03    1.1305e-14    
9.8320e+03    1.0323e-14    
9.8340e+03    1.1032e-14    
9.8360e+03    1.0435e-14    
9.8380e+03    1.0074e-14    
9.8400e+03    1.1728e-14    
9.8420e+03    1.0715e-14    
9.8440e+03    1.3386e-14    
9.8460e+03    1.1190e-14    
9.8480e+03    1.2285e-14    
9.8500e+03    1.1570e-14    
9.8520e+03    1.1523e-14    
9.8540e+03    1.0384e-14    
9.8560e+03    1.0729e-14    
9.8580e+03    1.1403e-14    
9.8600e+03    1.1697e-14    
9.8620e+03    1.1142e-14    
9.8640e+03    1.0041e-14    
9.8660e+03    1.0596e-14    
9.8680e+03    1.0448e-14    
9.8700e+03    1.1596e-14    
9.8720e+03    1.2021e-14    
9.8740e+03    1.0653e-14    
9.8760e+03    1.1688e-14    
9.8780e+03    1.0030e-14    
9.8800e+03    1.0736e-14    
9.8820e+03    1.1774e-14    
9.8840e+03    1.1254e-14    
9.8860e+03    1.1781e-14    
9.8880e+03    1.1747e-14    
9.8900e+03    9.4688e-15    
9.8920e+03    9.9824e-15    
9.8940e+03    1.0755e-14    
9.8960e+03    1.1420e-14    
9.8980e+03    9.9895e-15    
9.9000e+03    1.1309e-14    
9.9020e+03    1.0217e-14    
9.9040e+03    1.0767e-14    
9.9060e+03    1.2181e-14    
9.9080e+03    9.5890e-15    
9.9100e+03    1.0981e-14    
9.9120e+03    1.1495e-14    
9.9140e+03    9.1030e-15    
9.9160e+03    1.0884e-14    
9.9180e+03    1.1493e-14    
9.9200e+03    1.0636e-14    
9.9220e+03    1.0649e-14    
9.9240e+03    1.2173e-14    
9.9260e+03    1.0632e-14    
9.9280e+03    1.0673e-14    
9.9300e+03    1.1482e-14    
9.9320e+03    1.1190e-14    
9.9340e+03    1.1021e-14    
9.9360e+03    1.0698e-14    
9.9380e+03    1.1777e-14    
9.9400e+03    1.1201e-14    
9.9420e+03    1.1894e-14    
9.9440e+03    1.1176e-14    
9.9460e+03    1.1728e-14    
9.9480e+03    1.1472e-14    
9.9500e+03    1.0778e-14    
9.9520e+03    1.1098e-14    
9.9540e+03    1.0723e-14    
9.9560e+03    1.0763e-14    
9.9580e+03    9.9838e-15    
9.9600e+03    1.1925e-14    
9.9620e+03    1.1108e-14    
9.9640e+03    1.0683e-14    
9.9660e+03    1.1477e-14    
9.9680e+03    1.2192e-14    
9.9700e+03    1.1481e-14    
9.9720e+03    1.1245e-14    
9.9740e+03    1.1095e-14    
9.9760e+03    1.0914e-14    
9.9780e+03    1.1819e-14    
9.9800e+03    1.1941e-14    
9.9820e+03    1.0612e-14    
9.9840e+03    1.1175e-14    
9.9860e+03    1.1151e-14    
9.9880e+03    1.2124e-14    
9.9900e+03    1.0620e-14    
9.9920e+03    9.2631e-15    
9.9940e+03    1.1140e-14    
9.9960e+03    1.3139e-14    
9.9980e+03    1.2401e-14    
1.0000e+04    1.2283e-14    

